False Positives and Innovation Incentives: Contracting for Noisy Experimentation

In many data-driven organizations, employees propose product changes that are launched only after passing noisy online experiments, and their compensation is often tied to successful launches. Because even low-value features may appear successful by chance, such launch-based incentives can encourage agents to conduct experiments that reduce total surplus. We study this problem in a principal-agent model in which an agent with private knowledge about feature quality chooses whether to conduct a costly experiment and is compensated through an affine contract consisting of a launch-contingent bonus and a long-run value-sharing component, subject to limited liability. We evaluate each contract by the largest fraction of the principal's full-information payoff that it guarantees uniformly across the agent's private knowledge. Our analysis reveals a fundamental tension between experimental noise and limited liability in incentive design. Launch bonuses create incentives for false-positive experimentation by rewarding features that succeed by chance, whereas limited liability can render pure value sharing insufficient to implement socially efficient experimentation. Therefore, the optimal contract balances launch-contingent rewards and long-run value sharing according to the default feature quality, the degree of distributional uncertainty, and the severity of the limited-liability constraint.

==> intermediate.dat <==
theta VS VA VP
-1.000000 0.001243730248 0.000400853332 0.000842876916
-0.999500 0.001242907141 0.000400728023 0.000842179118
-0.999000 0.001242083175 0.000400602492 0.000841480683
-0.998500 0.001241258351 0.000400476738 0.000840781613
-0.998000 0.001240432668 0.000400350761 0.000840081908
-0.997500 0.001239606127 0.000400224560 0.000839381566
-0.997000 0.001238778726 0.000400098136 0.000838680590
-0.996500 0.001237950466 0.000399971488 0.000837978978
-0.996000 0.001237121347 0.000399844616 0.000837276731
-0.995500 0.001236291368 0.000399717518 0.000836573850
-0.995000 0.001235460529 0.000399590195 0.000835870334
-0.994500 0.001234628831 0.000399462647 0.000835166183
-0.994000 0.001233796272 0.000399334873 0.000834461399
-0.993500 0.001232962853 0.000399206873 0.000833755981
-0.993000 0.001232128574 0.000399078646 0.000833049928
-0.992500 0.001231293435 0.000398950192 0.000832343243
-0.992000 0.001230457434 0.000398821511 0.000831635924
-0.991500 0.001229620573 0.000398692602 0.000830927972
-0.991000 0.001228782852 0.000398563465 0.000830219387
-0.990500 0.001227944269 0.000398434099 0.000829510169
-0.990000 0.001227104825 0.000398304505 0.000828800319
-0.989500 0.001226264519 0.000398174682 0.000828089837
-0.989000 0.001225423352 0.000398044629 0.000827378723
-0.988500 0.001224581324 0.000397914346 0.000826666977
-0.988000 0.001223738434 0.000397783833 0.000825954600
-0.987500 0.001222894682 0.000397653090 0.000825241592
-0.987000 0.001222050068 0.000397522115 0.000824527952
-0.986500 0.001221204591 0.000397390910 0.000823813682
-0.986000 0.001220358253 0.000397259472 0.000823098781
-0.985500 0.001219511052 0.000397127803 0.000822383250
-0.985000 0.001218662989 0.000396995901 0.000821667089
-0.984500 0.001217814064 0.000396863766 0.000820950298
-0.984000 0.001216964276 0.000396731398 0.000820232877
-0.983500 0.001216113624 0.000396598797 0.000819514827
-0.983000 0.001215262111 0.000396465962 0.000818796149
-0.982500 0.001214409734 0.000396332892 0.000818076841
-0.982000 0.001213556494 0.000396199588 0.000817356905
-0.981500 0.001212702390 0.000396066049 0.000816636341
-0.981000 0.001211847424 0.000395932275 0.000815915149
-0.980500 0.001210991594 0.000395798264 0.000815193330
-0.980000 0.001210134901 0.000395664018 0.000814470883
-0.979500 0.001209277344 0.000395529535 0.000813747809
-0.979000 0.001208418923 0.000395394816 0.000813024108
-0.978500 0.001207559639 0.000395259859 0.000812299780
-0.978000 0.001206699491 0.000395124664 0.000811574827
-0.977500 0.001205838479 0.000394989232 0.000810849247
-0.977000 0.001204976603 0.000394853561 0.000810123042
-0.976500 0.001204113863 0.000394717651 0.000809396211
-0.976000 0.001203250258 0.000394581503 0.000808668756
-0.975500 0.001202385790 0.000394445115 0.000807940675
-0.975000 0.001201520457 0.000394308487 0.000807211971
-0.974500 0.001200654260 0.000394171618 0.000806482642
-0.974000 0.001199787199 0.000394034510 0.000805752689
-0.973500 0.001198919273 0.000393897160 0.000805022113
-0.973000 0.001198050482 0.000393759569 0.000804290913
-0.972500 0.001197180827 0.000393621736 0.000803559091
-0.972000 0.001196310307 0.000393483661 0.000802826646
-0.971500 0.001195438923 0.000393345343 0.000802093579
-0.971000 0.001194566673 0.000393206783 0.000801359891
-0.970500 0.001193693559 0.000393067979 0.000800625580
-0.970000 0.001192819580 0.000392928932 0.000799890649
-0.969500 0.001191944736 0.000392789640 0.000799155096
-0.969000 0.001191069028 0.000392650105 0.000798418923
-0.968500 0.001190192454 0.000392510324 0.000797682130
-0.968000 0.001189315015 0.000392370298 0.000796944717
-0.967500 0.001188436711 0.000392230027 0.000796206684
-0.967000 0.001187557542 0.000392089510 0.000795468032
-0.966500 0.001186677508 0.000391948746 0.000794728762
-0.966000 0.001185796608 0.000391807736 0.000793988873
-0.965500 0.001184914844 0.000391666479 0.000793248365
-0.965000 0.001184032214 0.000391524974 0.000792507241
-0.964500 0.001183148719 0.000391383221 0.000791765499
-0.964000 0.001182264359 0.000391241220 0.000791023139
-0.963500 0.001181379134 0.000391098970 0.000790280164
-0.963000 0.001180493043 0.000390956471 0.000789536572
-0.962500 0.001179606087 0.000390813723 0.000788792364
-0.962000 0.001178718266 0.000390670725 0.000788047541
-0.961500 0.001177829579 0.000390527477 0.000787302102
-0.961000 0.001176940027 0.000390383978 0.000786556049
-0.960500 0.001176049610 0.000390240228 0.000785809382
-0.960000 0.001175158328 0.000390096227 0.000785062100
-0.959500 0.001174266180 0.000389951974 0.000784314206
-0.959000 0.001173373167 0.000389807469 0.000783565698
-0.958500 0.001172479288 0.000389662711 0.000782816577
-0.958000 0.001171584545 0.000389517700 0.000782066844
-0.957500 0.001170688936 0.000389372436 0.000781316499
-0.957000 0.001169792462 0.000389226919 0.000780565543
-0.956500 0.001168895122 0.000389081147 0.000779813976
-0.956000 0.001167996918 0.000388935120 0.000779061797
-0.955500 0.001167097848 0.000388788839 0.000778309009
-0.955000 0.001166197913 0.000388642302 0.000777555611
-0.954500 0.001165297113 0.000388495509 0.000776801603
-0.954000 0.001164395448 0.000388348461 0.000776046987
-0.953500 0.001163492918 0.000388201156 0.000775291762
-0.953000 0.001162589523 0.000388053594 0.000774535929
-0.952500 0.001161685262 0.000387905774 0.000773779488
-0.952000 0.001160780137 0.000387757697 0.000773022440
-0.951500 0.001159874147 0.000387609362 0.000772264786
-0.951000 0.001158967293 0.000387460768 0.000771506525
-0.950500 0.001158059573 0.000387311915 0.000770747658
-0.950000 0.001157150989 0.000387162803 0.000769988186
-0.949500 0.001156241540 0.000387013431 0.000769228109
-0.949000 0.001155331226 0.000386863799 0.000768467427
-0.948500 0.001154420048 0.000386713907 0.000767706141
-0.948000 0.001153508005 0.000386563753 0.000766944252
-0.947500 0.001152595098 0.000386413338 0.000766181760
-0.947000 0.001151681327 0.000386262662 0.000765418665
-0.946500 0.001150766691 0.000386111723 0.000764654968
-0.946000 0.001149851191 0.000385960521 0.000763890669
-0.945500 0.001148934827 0.000385809057 0.000763125770
-0.945000 0.001148017599 0.000385657329 0.000762360269
-0.944500 0.001147099506 0.000385505338 0.000761594169
-0.944000 0.001146180550 0.000385353082 0.000760827469
-0.943500 0.001145260731 0.000385200562 0.000760060169
-0.943000 0.001144340047 0.000385047776 0.000759292271
-0.942500 0.001143418500 0.000384894725 0.000758523775
-0.942000 0.001142496089 0.000384741409 0.000757754681
-0.941500 0.001141572815 0.000384587826 0.000756984990
-0.941000 0.001140648678 0.000384433976 0.000756214702
-0.940500 0.001139723677 0.000384279859 0.000755443818
-0.940000 0.001138797814 0.000384125475 0.000754672339
-0.939500 0.001137871087 0.000383970823 0.000753900264
-0.939000 0.001136943497 0.000383815902 0.000753127595
-0.938500 0.001136015045 0.000383660713 0.000752354332
-0.938000 0.001135085730 0.000383505255 0.000751580475
-0.937500 0.001134155553 0.000383349527 0.000750806026
-0.937000 0.001133224513 0.000383193529 0.000750030984
-0.936500 0.001132292611 0.000383037260 0.000749255350
-0.936000 0.001131359846 0.000382880721 0.000748479125
-0.935500 0.001130426220 0.000382723911 0.000747702309
-0.935000 0.001129491732 0.000382566829 0.000746924903
-0.934500 0.001128556382 0.000382409474 0.000746146908
-0.934000 0.001127620171 0.000382251848 0.000745368323
-0.933500 0.001126683098 0.000382093948 0.000744589150
-0.933000 0.001125745164 0.000381935775 0.000743809388
-0.932500 0.001124806368 0.000381777328 0.000743029040
-0.932000 0.001123866712 0.000381618608 0.000742248104
-0.931500 0.001122926195 0.000381459612 0.000741466583
-0.931000 0.001121984817 0.000381300341 0.000740684475
-0.930500 0.001121042579 0.000381140795 0.000739901783
-0.930000 0.001120099480 0.000380980974 0.000739118506
-0.929500 0.001119155521 0.000380820875 0.000738334646
-0.929000 0.001118210702 0.000380660500 0.000737550202
-0.928500 0.001117265024 0.000380499848 0.000736765175
-0.928000 0.001116318485 0.000380338919 0.000735979567
-0.927500 0.001115371087 0.000380177711 0.000735193376
-0.927000 0.001114422830 0.000380016225 0.000734406606
-0.926500 0.001113473714 0.000379854460 0.000733619254
-0.926000 0.001112523739 0.000379692416 0.000732831324
-0.925500 0.001111572905 0.000379530092 0.000732042814
-0.925000 0.001110621213 0.000379367487 0.000731253726
-0.924500 0.001109668662 0.000379204603 0.000730464060
-0.924000 0.001108715253 0.000379041437 0.000729673817
-0.923500 0.001107760987 0.000378877990 0.000728882997
-0.923000 0.001106805862 0.000378714261 0.000728091602
-0.922500 0.001105849880 0.000378550249 0.000727299631
-0.922000 0.001104893041 0.000378385955 0.000726507086
-0.921500 0.001103935345 0.000378221378 0.000725713967
-0.921000 0.001102976792 0.000378056517 0.000724920275
-0.920500 0.001102017382 0.000377891372 0.000724126010
-0.920000 0.001101057116 0.000377725942 0.000723331173
-0.919500 0.001100095993 0.000377560228 0.000722535766
-0.919000 0.001099134015 0.000377394228 0.000721739787
-0.918500 0.001098171181 0.000377227943 0.000720943239
-0.918000 0.001097207492 0.000377061371 0.000720146121
-0.917500 0.001096242947 0.000376894512 0.000719348435
-0.917000 0.001095277547 0.000376727367 0.000718550181
-0.916500 0.001094311293 0.000376559934 0.000717751359
-0.916000 0.001093344184 0.000376392213 0.000716951972
-0.915500 0.001092376221 0.000376224203 0.000716152018
-0.915000 0.001091407404 0.000376055905 0.000715351499
-0.914500 0.001090437733 0.000375887317 0.000714550416
-0.914000 0.001089467209 0.000375718440 0.000713748770
-0.913500 0.001088495832 0.000375549272 0.000712946560
-0.913000 0.001087523602 0.000375379814 0.000712143788
-0.912500 0.001086550519 0.000375210064 0.000711340454
-0.912000 0.001085576583 0.000375040023 0.000710536560
-0.911500 0.001084601796 0.000374869691 0.000709732105
-0.911000 0.001083626157 0.000374699065 0.000708927092
-0.910500 0.001082649666 0.000374528147 0.000708121519
-0.910000 0.001081672325 0.000374356936 0.000707315389
-0.909500 0.001080694132 0.000374185431 0.000706508701
-0.909000 0.001079715089 0.000374013631 0.000705701457
-0.908500 0.001078735195 0.000373841537 0.000704893658
-0.908000 0.001077754451 0.000373669148 0.000704085303
-0.907500 0.001076772858 0.000373496463 0.000703276395
-0.907000 0.001075790415 0.000373323483 0.000702466933
-0.906500 0.001074807123 0.000373150205 0.000701656918
-0.906000 0.001073822983 0.000372976631 0.000700846351
-0.905500 0.001072837994 0.000372802760 0.000700035234
-0.905000 0.001071852157 0.000372628591 0.000699223566
-0.904500 0.001070865472 0.000372454123 0.000698411348
-0.904000 0.001069877939 0.000372279357 0.000697598582
-0.903500 0.001068889560 0.000372104292 0.000696785268
-0.903000 0.001067900333 0.000371928927 0.000695971407
-0.902500 0.001066910260 0.000371753262 0.000695156999
-0.902000 0.001065919341 0.000371577296 0.000694342045
-0.901500 0.001064927577 0.000371401029 0.000693526547
-0.901000 0.001063934967 0.000371224461 0.000692710505
-0.900500 0.001062941511 0.000371047591 0.000691893920
-0.900000 0.001061947212 0.000370870419 0.000691076793
-0.899500 0.001060952067 0.000370692944 0.000690259124
-0.899000 0.001059956079 0.000370515165 0.000689440914
-0.898500 0.001058959247 0.000370337083 0.000688622164
-0.898000 0.001057961572 0.000370158697 0.000687802876
-0.897500 0.001056963054 0.000369980006 0.000686983049
-0.897000 0.001055963694 0.000369801010 0.000686162685
-0.896500 0.001054963492 0.000369621708 0.000685341784
-0.896000 0.001053962447 0.000369442100 0.000684520348
-0.895500 0.001052960562 0.000369262186 0.000683698376
-0.895000 0.001051957835 0.000369081964 0.000682875871
-0.894500 0.001050954268 0.000368901435 0.000682052833
-0.894000 0.001049949861 0.000368720599 0.000681229263
-0.893500 0.001048944614 0.000368539454 0.000680405161
-0.893000 0.001047938528 0.000368358000 0.000679580529
-0.892500 0.001046931603 0.000368176236 0.000678755367
-0.892000 0.001045923840 0.000367994163 0.000677929676
-0.891500 0.001044915238 0.000367811780 0.000677103458
-0.891000 0.001043905799 0.000367629086 0.000676276712
-0.890500 0.001042895522 0.000367446081 0.000675449441
-0.890000 0.001041884409 0.000367262764 0.000674621644
-0.889500 0.001040872459 0.000367079135 0.000673793324
-0.889000 0.001039859673 0.000366895194 0.000672964479
-0.888500 0.001038846052 0.000366710939 0.000672135113
-0.888000 0.001037831595 0.000366526371 0.000671305225
-0.887500 0.001036816305 0.000366341489 0.000670474816
-0.887000 0.001035800179 0.000366156292 0.000669643887
-0.886500 0.001034783221 0.000365970780 0.000668812440
-0.886000 0.001033765429 0.000365784953 0.000667980475
-0.885500 0.001032746804 0.000365598810 0.000667147994
-0.885000 0.001031727347 0.000365412351 0.000666314996
-0.884500 0.001030707058 0.000365225575 0.000665481483
-0.884000 0.001029685937 0.000365038481 0.000664647456
-0.883500 0.001028663986 0.000364851069 0.000663812916
-0.883000 0.001027641204 0.000364663340 0.000662977864
-0.882500 0.001026617592 0.000364475291 0.000662142301
-0.882000 0.001025593151 0.000364286923 0.000661306228
-0.881500 0.001024567881 0.000364098236 0.000660469645
-0.881000 0.001023541782 0.000363909228 0.000659632554
-0.880500 0.001022514856 0.000363719900 0.000658794956
-0.880000 0.001021487102 0.000363530250 0.000657956852
-0.879500 0.001020458521 0.000363340279 0.000657118242
-0.879000 0.001019429113 0.000363149985 0.000656279128
-0.878500 0.001018398880 0.000362959369 0.000655439511
-0.878000 0.001017367821 0.000362768430 0.000654599391
-0.877500 0.001016335937 0.000362577167 0.000653758770
-0.877000 0.001015303229 0.000362385580 0.000652917649
-0.876500 0.001014269697 0.000362193669 0.000652076029
-0.876000 0.001013235342 0.000362001432 0.000651233910
-0.875500 0.001012200164 0.000361808870 0.000650391294
-0.875000 0.001011164164 0.000361615982 0.000649548182
-0.874500 0.001010127342 0.000361422767 0.000648704575
-0.874000 0.001009089699 0.000361229225 0.000647860474
-0.873500 0.001008051235 0.000361035356 0.000647015879
-0.873000 0.001007011951 0.000360841159 0.000646170793
-0.872500 0.001005971848 0.000360646633 0.000645325215
-0.872000 0.001004930926 0.000360451778 0.000644479148
-0.871500 0.001003889186 0.000360256594 0.000643632592
-0.871000 0.001002846627 0.000360061080 0.000642785548
-0.870500 0.001001803252 0.000359865235 0.000641938017
-0.870000 0.001000759060 0.000359669059 0.000641090001
-0.869500 0.000999714052 0.000359472552 0.000640241500
-0.869000 0.000998668229 0.000359275713 0.000639392515
-0.868500 0.000997621590 0.000359078542 0.000638543049
-0.868000 0.000996574138 0.000358881037 0.000637693100
-0.867500 0.000995525872 0.000358683200 0.000636842672
-0.867000 0.000994476793 0.000358485028 0.000635991765
-0.866500 0.000993426901 0.000358286522 0.000635140379
-0.866000 0.000992376198 0.000358087680 0.000634288517
-0.865500 0.000991324683 0.000357888504 0.000633436179
-0.865000 0.000990272358 0.000357688991 0.000632583367
-0.864500 0.000989219223 0.000357489142 0.000631730080
-0.864000 0.000988165278 0.000357288956 0.000630876322
-0.863500 0.000987110525 0.000357088433 0.000630022092
-0.863000 0.000986054964 0.000356887572 0.000629167392
-0.862500 0.000984998595 0.000356686372 0.000628312223
-0.862000 0.000983941420 0.000356484833 0.000627456587
-0.861500 0.000982883438 0.000356282955 0.000626600483
-0.861000 0.000981824651 0.000356080737 0.000625743914
-0.860500 0.000980765059 0.000355878178 0.000624886881
-0.860000 0.000979704663 0.000355675278 0.000624029385
-0.859500 0.000978643464 0.000355472037 0.000623171427
-0.859000 0.000977581462 0.000355268454 0.000622313008
-0.858500 0.000976518657 0.000355064528 0.000621454129
-0.858000 0.000975455052 0.000354860260 0.000620594792
-0.857500 0.000974390645 0.000354655648 0.000619734997
-0.857000 0.000973325438 0.000354450691 0.000618874747
-0.856500 0.000972259432 0.000354245391 0.000618014042
-0.856000 0.000971192628 0.000354039745 0.000617152883
-0.855500 0.000970125025 0.000353833753 0.000616291272
-0.855000 0.000969056625 0.000353627416 0.000615429209
-0.854500 0.000967987428 0.000353420732 0.000614566696
-0.854000 0.000966917436 0.000353213701 0.000613703735
-0.853500 0.000965846648 0.000353006322 0.000612840326
-0.853000 0.000964775066 0.000352798595 0.000611976471
-0.852500 0.000963702690 0.000352590519 0.000611112171
-0.852000 0.000962629522 0.000352382094 0.000610247427
-0.851500 0.000961555561 0.000352173320 0.000609382241
-0.851000 0.000960480808 0.000351964195 0.000608516613
-0.850500 0.000959405265 0.000351754720 0.000607650546
-0.850000 0.000958328932 0.000351544893 0.000606784039
-0.849500 0.000957251809 0.000351334714 0.000605917095
-0.849000 0.000956173899 0.000351124183 0.000605049715
-0.848500 0.000955095200 0.000350913300 0.000604181900
-0.848000 0.000954015714 0.000350702063 0.000603313651
-0.847500 0.000952935442 0.000350490472 0.000602444970
-0.847000 0.000951854385 0.000350278527 0.000601575858
-0.846500 0.000950772543 0.000350066227 0.000600706316
-0.846000 0.000949689917 0.000349853571 0.000599836346
-0.845500 0.000948606509 0.000349640560 0.000598965949
-0.845000 0.000947522317 0.000349427192 0.000598095126
-0.844500 0.000946437345 0.000349213467 0.000597223878
-0.844000 0.000945351591 0.000348999384 0.000596352207
-0.843500 0.000944265058 0.000348784943 0.000595480115
-0.843000 0.000943177746 0.000348570144 0.000594607602
-0.842500 0.000942089655 0.000348354986 0.000593734670
-0.842000 0.000941000788 0.000348139468 0.000592861320
-0.841500 0.000939911143 0.000347923590 0.000591987553
-0.841000 0.000938820723 0.000347707351 0.000591113372
-0.840500 0.000937729527 0.000347490750 0.000590238777
-0.840000 0.000936637558 0.000347273788 0.000589363769
-0.839500 0.000935544815 0.000347056464 0.000588488351
-0.839000 0.000934451300 0.000346838777 0.000587612523
-0.838500 0.000933357013 0.000346620726 0.000586736287
-0.838000 0.000932261956 0.000346402312 0.000585859644
-0.837500 0.000931166129 0.000346183533 0.000584982596
-0.837000 0.000930069532 0.000345964389 0.000584105143
-0.836500 0.000928972168 0.000345744880 0.000583227288
-0.836000 0.000927874036 0.000345525004 0.000582349032
-0.835500 0.000926775138 0.000345304762 0.000581470376
-0.835000 0.000925675475 0.000345084153 0.000580591322
-0.834500 0.000924575047 0.000344863176 0.000579711871
-0.834000 0.000923473855 0.000344641831 0.000578832024
-0.833500 0.000922371900 0.000344420117 0.000577951784
-0.833000 0.000921269184 0.000344198033 0.000577071150
-0.832500 0.000920165706 0.000343975580 0.000576190126
-0.832000 0.000919061469 0.000343752757 0.000575308712
-0.831500 0.000917956472 0.000343529562 0.000574426910
-0.831000 0.000916850717 0.000343305996 0.000573544721
-0.830500 0.000915744205 0.000343082058 0.000572662146
-0.830000 0.000914636936 0.000342857748 0.000571779188
-0.829500 0.000913528912 0.000342633064 0.000570895848
-0.829000 0.000912420133 0.000342408007 0.000570012126
-0.828500 0.000911310601 0.000342182575 0.000569128026
-0.828000 0.000910200316 0.000341956769 0.000568243547
-0.827500 0.000909089279 0.000341730587 0.000567358692
-0.827000 0.000907977492 0.000341504030 0.000566473462
-0.826500 0.000906864955 0.000341277096 0.000565587859
-0.826000 0.000905751669 0.000341049785 0.000564701884
-0.825500 0.000904637636 0.000340822097 0.000563815539
-0.825000 0.000903522856 0.000340594030 0.000562928825
-0.824500 0.000902407329 0.000340365585 0.000562041744
-0.824000 0.000901291058 0.000340136761 0.000561154298
-0.823500 0.000900174043 0.000339907557 0.000560266487
-0.823000 0.000899056286 0.000339677972 0.000559378313
-0.822500 0.000897937786 0.000339448007 0.000558489779
-0.822000 0.000896818546 0.000339217661 0.000557600885
-0.821500 0.000895698566 0.000338986932 0.000556711633
-0.821000 0.000894577847 0.000338755821 0.000555822025
-0.820500 0.000893456390 0.000338524327 0.000554932063
-0.820000 0.000892334196 0.000338292449 0.000554041747
-0.819500 0.000891211267 0.000338060187 0.000553151080
-0.819000 0.000890087603 0.000337827541 0.000552260062
-0.818500 0.000888963205 0.000337594509 0.000551368697
-0.818000 0.000887838075 0.000337361091 0.000550476985
-0.817500 0.000886712214 0.000337127286 0.000549584927
-0.817000 0.000885585621 0.000336893095 0.000548692526
-0.816500 0.000884458300 0.000336658516 0.000547799784
-0.816000 0.000883330250 0.000336423549 0.000546906701
-0.815500 0.000882201473 0.000336188193 0.000546013279
-0.815000 0.000881071969 0.000335952448 0.000545119521
-0.814500 0.000879941741 0.000335716314 0.000544225427
-0.814000 0.000878810789 0.000335479788 0.000543331000
-0.813500 0.000877679113 0.000335242872 0.000542436241
-0.813000 0.000876546716 0.000335005565 0.000541541151
-0.812500 0.000875413598 0.000334767865 0.000540645733
-0.812000 0.000874279761 0.000334529772 0.000539749988
-0.811500 0.000873145205 0.000334291286 0.000538853918
-0.811000 0.000872009931 0.000334052407 0.000537957524
-0.810500 0.000870873942 0.000333813133 0.000537060809
-0.810000 0.000869737237 0.000333573464 0.000536163773
-0.809500 0.000868599818 0.000333333400 0.000535266419
-0.809000 0.000867461687 0.000333092939 0.000534368748
-0.808500 0.000866322844 0.000332852082 0.000533470762
-0.808000 0.000865183290 0.000332610827 0.000532572463
-0.807500 0.000864043027 0.000332369175 0.000531673852
-0.807000 0.000862902056 0.000332127124 0.000530774932
-0.806500 0.000861760377 0.000331884674 0.000529875703
-0.806000 0.000860617993 0.000331641825 0.000528976168
-0.805500 0.000859474904 0.000331398576 0.000528076329
-0.805000 0.000858331112 0.000331154926 0.000527176186
-0.804500 0.000857186617 0.000330910874 0.000526275743
-0.804000 0.000856041422 0.000330666421 0.000525375001
-0.803500 0.000854895526 0.000330421565 0.000524473961
-0.803000 0.000853748931 0.000330176306 0.000523572625
-0.802500 0.000852601639 0.000329930643 0.000522670996
-0.802000 0.000851453651 0.000329684577 0.000521769075
-0.801500 0.000850304968 0.000329438105 0.000520866863
-0.801000 0.000849155591 0.000329191228 0.000519964363
-0.800500 0.000848005521 0.000328943945 0.000519061576
-0.800000 0.000846854760 0.000328696256 0.000518158504
-0.799500 0.000845703308 0.000328448159 0.000517255150
-0.799000 0.000844551168 0.000328199655 0.000516351514
-0.798500 0.000843398341 0.000327950742 0.000515447599
-0.798000 0.000842244826 0.000327701420 0.000514543406
-0.797500 0.000841090627 0.000327451689 0.000513638938
-0.797000 0.000839935744 0.000327201548 0.000512734196
-0.796500 0.000838780178 0.000326950996 0.000511829183
-0.796000 0.000837623932 0.000326700033 0.000510923899
-0.795500 0.000836467005 0.000326448657 0.000510018347
-0.795000 0.000835309399 0.000326196870 0.000509112529
-0.794500 0.000834151116 0.000325944669 0.000508206447
-0.794000 0.000832992157 0.000325692055 0.000507300102
-0.793500 0.000831832523 0.000325439026 0.000506393497
-0.793000 0.000830672216 0.000325185583 0.000505486633
-0.792500 0.000829511236 0.000324931724 0.000504579512
-0.792000 0.000828349586 0.000324677449 0.000503672137
-0.791500 0.000827187266 0.000324422758 0.000502764509
-0.791000 0.000826024278 0.000324167649 0.000501856630
-0.790500 0.000824860624 0.000323912122 0.000500948501
-0.790000 0.000823696304 0.000323656177 0.000500040126
-0.789500 0.000822531319 0.000323399813 0.000499131506
-0.789000 0.000821365672 0.000323143029 0.000498222643
-0.788500 0.000820199364 0.000322885825 0.000497313539
-0.788000 0.000819032395 0.000322628200 0.000496404195
-0.787500 0.000817864768 0.000322370154 0.000495494614
-0.787000 0.000816696484 0.000322111686 0.000494584798
-0.786500 0.000815527544 0.000321852794 0.000493674749
-0.786000 0.000814357949 0.000321593480 0.000492764469
-0.785500 0.000813187702 0.000321333742 0.000491853960
-0.785000 0.000812016802 0.000321073579 0.000490943223
-0.784500 0.000810845253 0.000320812991 0.000490032262
-0.784000 0.000809673054 0.000320551978 0.000489121077
-0.783500 0.000808500209 0.000320290538 0.000488209671
-0.783000 0.000807326717 0.000320028671 0.000487298046
-0.782500 0.000806152581 0.000319766377 0.000486386204
-0.782000 0.000804977801 0.000319503654 0.000485474147
-0.781500 0.000803802380 0.000319240503 0.000484561877
-0.781000 0.000802626319 0.000318976922 0.000483649397
-0.780500 0.000801449619 0.000318712911 0.000482736707
-0.780000 0.000800272282 0.000318448470 0.000481823811
-0.779500 0.000799094309 0.000318183598 0.000480910711
-0.779000 0.000797915701 0.000317918293 0.000479997408
-0.778500 0.000796736461 0.000317652556 0.000479083905
-0.778000 0.000795556589 0.000317386387 0.000478170203
-0.777500 0.000794376088 0.000317119783 0.000477256305
-0.777000 0.000793194958 0.000316852745 0.000476342213
-0.776500 0.000792013202 0.000316585272 0.000475427929
-0.776000 0.000790830820 0.000316317364 0.000474513456
-0.775500 0.000789647814 0.000316049019 0.000473598795
-0.775000 0.000788464186 0.000315780238 0.000472683948
-0.774500 0.000787279937 0.000315511019 0.000471768918
-0.774000 0.000786095069 0.000315241362 0.000470853707
-0.773500 0.000784909583 0.000314971267 0.000469938317
-0.773000 0.000783723481 0.000314700732 0.000469022750
-0.772500 0.000782536765 0.000314429757 0.000468107008
-0.772000 0.000781349435 0.000314158342 0.000467191094
-0.771500 0.000780161494 0.000313886485 0.000466275009
-0.771000 0.000778972943 0.000313614187 0.000465358757
-0.770500 0.000777783784 0.000313341446 0.000464442338
-0.770000 0.000776594018 0.000313068262 0.000463525756
-0.769500 0.000775403647 0.000312794635 0.000462609013
-0.769000 0.000774212673 0.000312520563 0.000461692110
-0.768500 0.000773021097 0.000312246046 0.000460775051
-0.768000 0.000771828920 0.000311971083 0.000459857836
-0.767500 0.000770636144 0.000311695675 0.000458940470
-0.767000 0.000769442772 0.000311419819 0.000458022953
-0.766500 0.000768248804 0.000311143516 0.000457105288
-0.766000 0.000767054242 0.000310866765 0.000456187477
-0.765500 0.000765859088 0.000310589565 0.000455269523
-0.765000 0.000764663344 0.000310311916 0.000454351428
-0.764500 0.000763467010 0.000310033817 0.000453433194
-0.764000 0.000762270090 0.000309755267 0.000452514823
-0.763500 0.000761072584 0.000309476265 0.000451596319
-0.763000 0.000759874494 0.000309196812 0.000450677682
-0.762500 0.000758675822 0.000308916906 0.000449758916
-0.762000 0.000757476569 0.000308636547 0.000448840022
-0.761500 0.000756276738 0.000308355734 0.000447921004
-0.761000 0.000755076329 0.000308074466 0.000447001863
-0.760500 0.000753875345 0.000307792744 0.000446082602
-0.760000 0.000752673788 0.000307510565 0.000445163223
-0.759500 0.000751471658 0.000307227930 0.000444243728
-0.759000 0.000750268958 0.000306944838 0.000443324120
-0.758500 0.000749065690 0.000306661288 0.000442404402
-0.758000 0.000747861855 0.000306377280 0.000441484575
-0.757500 0.000746657454 0.000306092812 0.000440564642
-0.757000 0.000745452491 0.000305807885 0.000439644605
-0.756500 0.000744246966 0.000305522498 0.000438724468
-0.756000 0.000743040881 0.000305236650 0.000437804231
-0.755500 0.000741834238 0.000304950340 0.000436883899
-0.755000 0.000740627039 0.000304663567 0.000435963472
-0.754500 0.000739419285 0.000304376332 0.000435042954
-0.754000 0.000738210979 0.000304088633 0.000434122346
-0.753500 0.000737002122 0.000303800470 0.000433201652
-0.753000 0.000735792716 0.000303511842 0.000432280874
-0.752500 0.000734582763 0.000303222748 0.000431360015
-0.752000 0.000733372264 0.000302933188 0.000430439076
-0.751500 0.000732161222 0.000302643162 0.000429518060
-0.751000 0.000730949637 0.000302352667 0.000428596970
-0.750500 0.000729737513 0.000302061705 0.000427675809
-0.750000 0.000728524851 0.000301770273 0.000426754578
-0.749500 0.000727311653 0.000301478372 0.000425833280
-0.749000 0.000726097920 0.000301186001 0.000424911918
-0.748500 0.000724883654 0.000300893159 0.000423990495
-0.748000 0.000723668858 0.000300599846 0.000423069012
-0.747500 0.000722453533 0.000300306060 0.000422147473
-0.747000 0.000721237681 0.000300011802 0.000421225879
-0.746500 0.000720021304 0.000299717070 0.000420304234
-0.746000 0.000718804404 0.000299421864 0.000419382540
-0.745500 0.000717586983 0.000299126183 0.000418460800
-0.745000 0.000716369043 0.000298830027 0.000417539016
-0.744500 0.000715150585 0.000298533394 0.000416617191
-0.744000 0.000713931611 0.000298236285 0.000415695327
-0.743500 0.000712712124 0.000297938698 0.000414773427
-0.743000 0.000711492126 0.000297640632 0.000413851493
-0.742500 0.000710271617 0.000297342089 0.000412929529
-0.742000 0.000709050601 0.000297043065 0.000412007536
-0.741500 0.000707829079 0.000296743561 0.000411085518
-0.741000 0.000706607054 0.000296443577 0.000410163477
-0.740500 0.000705384526 0.000296143111 0.000409241416
-0.740000 0.000704161499 0.000295842162 0.000408319337
-0.739500 0.000702937974 0.000295540731 0.000407397243
-0.739000 0.000701713953 0.000295238817 0.000406475136
-0.738500 0.000700489438 0.000294936418 0.000405553020
-0.738000 0.000699264431 0.000294633534 0.000404630897
-0.737500 0.000698038935 0.000294330164 0.000403708770
-0.737000 0.000696812950 0.000294026309 0.000402786642
-0.736500 0.000695586480 0.000293721966 0.000401864514
-0.736000 0.000694359526 0.000293417135 0.000400942390
-0.735500 0.000693132090 0.000293111817 0.000400020273
-0.735000 0.000691904174 0.000292806009 0.000399098165
-0.734500 0.000690675781 0.000292499712 0.000398176069
-0.734000 0.000689446912 0.000292192924 0.000397253988
-0.733500 0.000688217570 0.000291885645 0.000396331925
-0.733000 0.000686987756 0.000291577875 0.000395409882
-0.732500 0.000685757473 0.000291269612 0.000394487861
-0.732000 0.000684526723 0.000290960856 0.000393565867
-0.731500 0.000683295507 0.000290651606 0.000392643902
-0.731000 0.000682063829 0.000290341862 0.000391721967
-0.730500 0.000680831689 0.000290031622 0.000390800067
-0.730000 0.000679599091 0.000289720887 0.000389878204
-0.729500 0.000678366036 0.000289409655 0.000388956381
-0.729000 0.000677132527 0.000289097926 0.000388034601
-0.728500 0.000675898565 0.000288785698 0.000387112866
-0.728000 0.000674664152 0.000288472973 0.000386191180
-0.727500 0.000673429292 0.000288159748 0.000385269544
-0.727000 0.000672193985 0.000287846022 0.000384347963
-0.726500 0.000670958235 0.000287531797 0.000383426439
-0.726000 0.000669722044 0.000287217069 0.000382504974
-0.725500 0.000668485412 0.000286901840 0.000381583572
-0.725000 0.000667248344 0.000286586108 0.000380662236
-0.724500 0.000666010840 0.000286269872 0.000379740968
-0.724000 0.000664772904 0.000285953132 0.000378819772
-0.723500 0.000663534537 0.000285635887 0.000377898650
-0.723000 0.000662295742 0.000285318137 0.000376977605
-0.722500 0.000661056520 0.000284999880 0.000376056640
-0.722000 0.000659816875 0.000284681116 0.000375135758
-0.721500 0.000658576807 0.000284361845 0.000374214963
-0.721000 0.000657336321 0.000284042065 0.000373294256
-0.720500 0.000656095417 0.000283721776 0.000372373641
-0.720000 0.000654854098 0.000283400977 0.000371453121
-0.719500 0.000653612367 0.000283079668 0.000370532699
-0.719000 0.000652370225 0.000282757847 0.000369612378
-0.718500 0.000651127675 0.000282435515 0.000368692161
-0.718000 0.000649884720 0.000282112669 0.000367772051
-0.717500 0.000648641361 0.000281789311 0.000366852050
-0.717000 0.000647397600 0.000281465438 0.000365932163
-0.716500 0.000646153441 0.000281141050 0.000365012391
-0.716000 0.000644908886 0.000280816147 0.000364092738
-0.715500 0.000643663936 0.000280490728 0.000363173208
-0.715000 0.000642418594 0.000280164792 0.000362253802
-0.714500 0.000641172863 0.000279838338 0.000361334525
-0.714000 0.000639926745 0.000279511366 0.000360415379
-0.713500 0.000638680242 0.000279183874 0.000359496367
-0.713000 0.000637433356 0.000278855863 0.000358577493
-0.712500 0.000636186090 0.000278527332 0.000357658759
-0.712000 0.000634938447 0.000278198279 0.000356740168
-0.711500 0.000633690429 0.000277868704 0.000355821725
-0.711000 0.000632442037 0.000277538606 0.000354903431
-0.710500 0.000631193276 0.000277207986 0.000353985290
-0.710000 0.000629944146 0.000276876841 0.000353067305
-0.709500 0.000628694651 0.000276545171 0.000352149480
-0.709000 0.000627444792 0.000276212975 0.000351231817
-0.708500 0.000626194573 0.000275880254 0.000350314319
-0.708000 0.000624943995 0.000275547005 0.000349396990
-0.707500 0.000623693062 0.000275213228 0.000348479833
-0.707000 0.000622441775 0.000274878924 0.000347562852
-0.706500 0.000621190138 0.000274544089 0.000346646048
-0.706000 0.000619938152 0.000274208725 0.000345729426
-0.705500 0.000618685820 0.000273872831 0.000344812989
-0.705000 0.000617433144 0.000273536405 0.000343896740
-0.704500 0.000616180128 0.000273199446 0.000342980682
-0.704000 0.000614926773 0.000272861955 0.000342064818
-0.703500 0.000613673083 0.000272523931 0.000341149152
-0.703000 0.000612419059 0.000272185372 0.000340233687
-0.702500 0.000611164704 0.000271846278 0.000339318426
-0.702000 0.000609910021 0.000271506648 0.000338403373
-0.701500 0.000608655013 0.000271166482 0.000337488531
-0.701000 0.000607399681 0.000270825779 0.000336573902
-0.700500 0.000606144028 0.000270484537 0.000335659491
-0.700000 0.000604888058 0.000270142757 0.000334745301
-0.699500 0.000603631772 0.000269800437 0.000333831335
-0.699000 0.000602375173 0.000269457577 0.000332917596
-0.698500 0.000601118264 0.000269114177 0.000332004088
-0.698000 0.000599861048 0.000268770234 0.000331090813
-0.697500 0.000598603526 0.000268425749 0.000330177777
-0.697000 0.000597345702 0.000268080721 0.000329264981
-0.696500 0.000596087578 0.000267735149 0.000328352429
-0.696000 0.000594829157 0.000267389033 0.000327440124
-0.695500 0.000593570442 0.000267042371 0.000326528071
-0.695000 0.000592311434 0.000266695162 0.000325616272
-0.694500 0.000591052138 0.000266347407 0.000324704731
-0.694000 0.000589792555 0.000265999105 0.000323793450
-0.693500 0.000588532688 0.000265650253 0.000322882435
-0.693000 0.000587272540 0.000265300853 0.000321971687
-0.692500 0.000586012114 0.000264950903 0.000321061211
-0.692000 0.000584751412 0.000264600402 0.000320151010
-0.691500 0.000583490437 0.000264249350 0.000319241087
-0.691000 0.000582229192 0.000263897746 0.000318331446
-0.690500 0.000580967679 0.000263545589 0.000317422091
-0.690000 0.000579705902 0.000263192878 0.000316513024
-0.689500 0.000578443862 0.000262839613 0.000315604249
-0.689000 0.000577181563 0.000262485792 0.000314695771
-0.688500 0.000575919008 0.000262131416 0.000313787592
-0.688000 0.000574656198 0.000261776483 0.000312879716
-0.687500 0.000573393138 0.000261420992 0.000311972146
-0.687000 0.000572129830 0.000261064944 0.000311064886
-0.686500 0.000570866276 0.000260708336 0.000310157940
-0.686000 0.000569602480 0.000260351169 0.000309251311
-0.685500 0.000568338443 0.000259993441 0.000308345003
-0.685000 0.000567074170 0.000259635152 0.000307439018
-0.684500 0.000565809663 0.000259276301 0.000306533362
-0.684000 0.000564544925 0.000258916887 0.000305628038
-0.683500 0.000563279958 0.000258556910 0.000304723048
-0.683000 0.000562014765 0.000258196368 0.000303818397
-0.682500 0.000560749350 0.000257835261 0.000302914089
-0.682000 0.000559483715 0.000257473589 0.000302010126
-0.681500 0.000558217863 0.000257111350 0.000301106513
-0.681000 0.000556951797 0.000256748543 0.000300203254
-0.680500 0.000555685520 0.000256385168 0.000299300351
-0.680000 0.000554419034 0.000256021225 0.000298397809
-0.679500 0.000553152343 0.000255656712 0.000297495632
-0.679000 0.000551885450 0.000255291628 0.000296593822
-0.678500 0.000550618357 0.000254925973 0.000295692385
-0.678000 0.000549351068 0.000254559746 0.000294791322
-0.677500 0.000548083585 0.000254192946 0.000293890639
-0.677000 0.000546815912 0.000253825573 0.000292990339
-0.676500 0.000545548051 0.000253457625 0.000292090426
-0.676000 0.000544280005 0.000253089103 0.000291190903
-0.675500 0.000543011778 0.000252720004 0.000290291774
-0.675000 0.000541743372 0.000252350329 0.000289393043
-0.674500 0.000540474790 0.000251980076 0.000288494714
-0.674000 0.000539206036 0.000251609245 0.000287596791
-0.673500 0.000537937112 0.000251237835 0.000286699276
-0.673000 0.000536668021 0.000250865846 0.000285802176
-0.672500 0.000535398767 0.000250493275 0.000284905492
-0.672000 0.000534129352 0.000250120124 0.000284009229
-0.671500 0.000532859780 0.000249746390 0.000283113390
-0.671000 0.000531590053 0.000249372073 0.000282217980
-0.670500 0.000530320175 0.000248997173 0.000281323003
-0.670000 0.000529050149 0.000248621688 0.000280428462
-0.669500 0.000527779978 0.000248245617 0.000279534360
-0.669000 0.000526509665 0.000247868961 0.000278640703
-0.668500 0.000525239212 0.000247491718 0.000277747494
-0.668000 0.000523968624 0.000247113887 0.000276854737
-0.667500 0.000522697903 0.000246735468 0.000275962436
-0.667000 0.000521427053 0.000246356459 0.000275070594
-0.666500 0.000520156076 0.000245976860 0.000274179216
-0.666000 0.000518884976 0.000245596671 0.000273288305
-0.665500 0.000517613756 0.000245215890 0.000272397866
-0.665000 0.000516342419 0.000244834516 0.000271507903
-0.664500 0.000515070969 0.000244452550 0.000270618419
-0.664000 0.000513799408 0.000244069989 0.000269729419
-0.663500 0.000512527739 0.000243686833 0.000268840906
-0.663000 0.000511255966 0.000243303082 0.000267952884
-0.662500 0.000509984093 0.000242918735 0.000267065358
-0.662000 0.000508712122 0.000242533790 0.000266178332
-0.661500 0.000507440056 0.000242148247 0.000265291809
-0.661000 0.000506167900 0.000241762105 0.000264405794
-0.660500 0.000504895655 0.000241375364 0.000263520291
-0.660000 0.000503623326 0.000240988022 0.000262635303
-0.659500 0.000502350915 0.000240600079 0.000261750836
-0.659000 0.000501078426 0.000240211534 0.000260866892
-0.658500 0.000499805863 0.000239822386 0.000259983476
-0.658000 0.000498533228 0.000239432635 0.000259100593
-0.657500 0.000497260524 0.000239042279 0.000258218246
-0.657000 0.000495987756 0.000238651317 0.000257336439
-0.656500 0.000494714927 0.000238259750 0.000256455177
-0.656000 0.000493442039 0.000237867576 0.000255574463
-0.655500 0.000492169096 0.000237474794 0.000254694303
-0.655000 0.000490896102 0.000237081403 0.000253814699
-0.654500 0.000489623060 0.000236687403 0.000252935657
-0.654000 0.000488349973 0.000236292793 0.000252057180
-0.653500 0.000487076845 0.000235897572 0.000251179273
-0.653000 0.000485803679 0.000235501739 0.000250301939
-0.652500 0.000484530478 0.000235105294 0.000249425184
-0.652000 0.000483257246 0.000234708235 0.000248549011
-0.651500 0.000481983986 0.000234310562 0.000247673425
-0.651000 0.000480710703 0.000233912274 0.000246798429
-0.650500 0.000479437398 0.000233513370 0.000245924028
-0.650000 0.000478164076 0.000233113849 0.000245050227
-0.649500 0.000476890740 0.000232713710 0.000244177030
-0.649000 0.000475617394 0.000232312954 0.000243304440
-0.648500 0.000474344041 0.000231911578 0.000242432463
-0.648000 0.000473070684 0.000231509582 0.000241561102
-0.647500 0.000471797327 0.000231106965 0.000240690362
-0.647000 0.000470523974 0.000230703727 0.000239820247
-0.646500 0.000469250629 0.000230299866 0.000238950762
-0.646000 0.000467977293 0.000229895382 0.000238081911
-0.645500 0.000466703972 0.000229490274 0.000237213698
-0.645000 0.000465430669 0.000229084541 0.000236346128
-0.644500 0.000464157387 0.000228678182 0.000235479205
-0.644000 0.000462884129 0.000228271196 0.000234612934
-0.643500 0.000461610900 0.000227863583 0.000233747318
-0.643000 0.000460337704 0.000227455341 0.000232882363
-0.642500 0.000459064542 0.000227046470 0.000232018072
-0.642000 0.000457791420 0.000226636970 0.000231154451
-0.641500 0.000456518341 0.000226226838 0.000230291503
-0.641000 0.000455245309 0.000225816075 0.000229429233
-0.640500 0.000453972326 0.000225404680 0.000228567646
-0.640000 0.000452699398 0.000224992651 0.000227706747
-0.639500 0.000451426526 0.000224579988 0.000226846538
-0.639000 0.000450153716 0.000224166690 0.000225987026
-0.638500 0.000448880971 0.000223752756 0.000225128215
-0.638000 0.000447608294 0.000223338185 0.000224270108
-0.637500 0.000446335689 0.000222922977 0.000223412712
-0.637000 0.000445063160 0.000222507130 0.000222556029
-0.636500 0.000443790710 0.000222090645 0.000221700066
-0.636000 0.000442518344 0.000221673519 0.000220844826
-0.635500 0.000441246066 0.000221255752 0.000219990314
-0.635000 0.000439973877 0.000220837343 0.000219136534
-0.634500 0.000438701784 0.000220418292 0.000218283492
-0.634000 0.000437429789 0.000219998597 0.000217431191
-0.633500 0.000436157895 0.000219578258 0.000216579637
-0.633000 0.000434886108 0.000219157274 0.000215728834
-0.632500 0.000433614431 0.000218735644 0.000214878787
-0.632000 0.000432342867 0.000218313367 0.000214029500
-0.631500 0.000431071420 0.000217890442 0.000213180978
-0.631000 0.000429800095 0.000217466869 0.000212333226
-0.630500 0.000428528894 0.000217042646 0.000211486248
-0.630000 0.000427257822 0.000216617773 0.000210640050
-0.629500 0.000425986884 0.000216192248 0.000209794635
-0.629000 0.000424716081 0.000215766072 0.000208950009
-0.628500 0.000423445419 0.000215339243 0.000208106176
-0.628000 0.000422174902 0.000214911760 0.000207263142
-0.627500 0.000420904533 0.000214483622 0.000206420910
-0.627000 0.000419634316 0.000214054829 0.000205579486
-0.626500 0.000418364255 0.000213625380 0.000204738875
-0.626000 0.000417094354 0.000213195274 0.000203899080
-0.625500 0.000415824617 0.000212764509 0.000203060108
-0.625000 0.000414555048 0.000212333085 0.000202221962
-0.624500 0.000413285651 0.000211901002 0.000201384649
-0.624000 0.000412016429 0.000211468258 0.000200548171
-0.623500 0.000410747388 0.000211034853 0.000199712535
-0.623000 0.000409478531 0.000210600785 0.000198877746
-0.622500 0.000408209861 0.000210166054 0.000198043807
-0.622000 0.000406941383 0.000209730658 0.000197210725
-0.621500 0.000405673101 0.000209294598 0.000196378503
-0.621000 0.000404405019 0.000208857872 0.000195547147
-0.620500 0.000403137141 0.000208420479 0.000194716662
-0.620000 0.000401869471 0.000207982418 0.000193887053
-0.619500 0.000400602013 0.000207543689 0.000193058324
-0.619000 0.000399334772 0.000207104291 0.000192230481
-0.618500 0.000398067750 0.000206664222 0.000191403528
-0.618000 0.000396800953 0.000206223482 0.000190577471
-0.617500 0.000395534385 0.000205782070 0.000189752314
-0.617000 0.000394268049 0.000205339986 0.000188928063
-0.616500 0.000393001950 0.000204897227 0.000188104723
-0.616000 0.000391736091 0.000204453794 0.000187282297
-0.615500 0.000390470478 0.000204009685 0.000186460793
-0.615000 0.000389205114 0.000203564900 0.000185640214
-0.614500 0.000387940003 0.000203119437 0.000184820566
-0.614000 0.000386675150 0.000202673297 0.000184001854
-0.613500 0.000385410559 0.000202226477 0.000183184082
-0.613000 0.000384146234 0.000201778977 0.000182367257
-0.612500 0.000382882179 0.000201330796 0.000181551382
-0.612000 0.000381618398 0.000200881934 0.000180736464
-0.611500 0.000380354896 0.000200432389 0.000179922507
-0.611000 0.000379091677 0.000199982160 0.000179109516
-0.610500 0.000377828745 0.000199531247 0.000178297498
-0.610000 0.000376566105 0.000199079649 0.000177486455
-0.609500 0.000375303760 0.000198627365 0.000176676395
-0.609000 0.000374041715 0.000198174393 0.000175867322
-0.608500 0.000372779975 0.000197720733 0.000175059241
-0.608000 0.000371518543 0.000197266385 0.000174252158
-0.607500 0.000370257424 0.000196811346 0.000173446078
-0.607000 0.000368996623 0.000196355617 0.000172641006
-0.606500 0.000367736143 0.000195899197 0.000171836947
-0.606000 0.000366475990 0.000195442084 0.000171033906
-0.605500 0.000365216166 0.000194984277 0.000170231889
-0.605000 0.000363956678 0.000194525776 0.000169430902
-0.604500 0.000362697529 0.000194066580 0.000168630948
-0.604000 0.000361438723 0.000193606688 0.000167832035
-0.603500 0.000360180265 0.000193146099 0.000167034166
-0.603000 0.000358922160 0.000192684812 0.000166237348
-0.602500 0.000357664412 0.000192222826 0.000165441586
-0.602000 0.000356407025 0.000191760140 0.000164646884
-0.601500 0.000355150003 0.000191296754 0.000163853249
-0.601000 0.000353893352 0.000190832666 0.000163060686
-0.600500 0.000352637076 0.000190367876 0.000162269200
-0.600000 0.000351381179 0.000189902383 0.000161478797
-0.599500 0.000350125666 0.000189436185 0.000160689481
-0.599000 0.000348870541 0.000188969282 0.000159901259
-0.598500 0.000347615809 0.000188501672 0.000159114136
-0.598000 0.000346361474 0.000188033356 0.000158328118
-0.597500 0.000345107541 0.000187564332 0.000157543209
-0.597000 0.000343854014 0.000187094599 0.000156759415
-0.596500 0.000342600899 0.000186624156 0.000155976743
-0.596000 0.000341348199 0.000186153003 0.000155195196
-0.595500 0.000340095919 0.000185681137 0.000154414782
-0.595000 0.000338844064 0.000185208560 0.000153635504
-0.594500 0.000337592639 0.000184735269 0.000152857370
-0.594000 0.000336341647 0.000184261263 0.000152080384
-0.593500 0.000335091094 0.000183786542 0.000151304552
-0.593000 0.000333840985 0.000183311105 0.000150529880
-0.592500 0.000332591324 0.000182834951 0.000149756373
-0.592000 0.000331342115 0.000182358079 0.000148984036
-0.591500 0.000330093364 0.000181880488 0.000148212876
-0.591000 0.000328845075 0.000181402177 0.000147442898
-0.590500 0.000327597252 0.000180923145 0.000146674108
-0.590000 0.000326349902 0.000180443391 0.000145906511
-0.589500 0.000325103027 0.000179962914 0.000145140113
-0.589000 0.000323856634 0.000179481714 0.000144374920
-0.588500 0.000322610726 0.000178999789 0.000143610937
-0.588000 0.000321365309 0.000178517139 0.000142848170
-0.587500 0.000320120387 0.000178033762 0.000142086625
-0.587000 0.000318875965 0.000177549658 0.000141326307
-0.586500 0.000317632048 0.000177064826 0.000140567223
-0.586000 0.000316388641 0.000176579264 0.000139809377
-0.585500 0.000315145749 0.000176092972 0.000139052777
-0.585000 0.000313903376 0.000175605949 0.000138297427
-0.584500 0.000312661527 0.000175118194 0.000137543333
-0.584000 0.000311420207 0.000174629706 0.000136790502
-0.583500 0.000310179422 0.000174140483 0.000136038938
-0.583000 0.000308939175 0.000173650526 0.000135288648
-0.582500 0.000307699472 0.000173159834 0.000134539638
-0.582000 0.000306460317 0.000172668404 0.000133791914
-0.581500 0.000305221717 0.000172176237 0.000133045480
-0.581000 0.000303983675 0.000171683330 0.000132300344
-0.580500 0.000302746196 0.000171189685 0.000131556511
-0.580000 0.000301509286 0.000170695298 0.000130813988
-0.579500 0.000300272949 0.000170200171 0.000130072779
-0.579000 0.000299037191 0.000169704300 0.000129332891
-0.578500 0.000297802017 0.000169207687 0.000128594330
-0.578000 0.000296567430 0.000168710328 0.000127857102
-0.577500 0.000295333437 0.000168212225 0.000127121212
-0.577000 0.000294100043 0.000167713375 0.000126386668
-0.576500 0.000292867252 0.000167213778 0.000125653474
-0.576000 0.000291635070 0.000166713433 0.000124921637
-0.575500 0.000290403501 0.000166212339 0.000124191162
-0.575000 0.000289172551 0.000165710494 0.000123462057
-0.574500 0.000287942225 0.000165207899 0.000122734327
-0.574000 0.000286712528 0.000164704551 0.000122007977
-0.573500 0.000285483465 0.000164200451 0.000121283015
-0.573000 0.000284255041 0.000163695596 0.000120559445
-0.572500 0.000283027262 0.000163189987 0.000119837275
-0.572000 0.000281800132 0.000162683621 0.000119116511
-0.571500 0.000280573657 0.000162176499 0.000118397157
-0.571000 0.000279347841 0.000161668619 0.000117679222
-0.570500 0.000278122690 0.000161159980 0.000116962710
-0.570000 0.000276898210 0.000160650582 0.000116247628
-0.569500 0.000275674405 0.000160140423 0.000115533983
-0.569000 0.000274451281 0.000159629502 0.000114821779
-0.568500 0.000273228843 0.000159117818 0.000114111025
-0.568000 0.000272007096 0.000158605371 0.000113401725
-0.567500 0.000270786045 0.000158092159 0.000112693886
-0.567000 0.000269565696 0.000157578182 0.000111987514
-0.566500 0.000268346054 0.000157063438 0.000111282616
-0.566000 0.000267127124 0.000156547926 0.000110579198
-0.565500 0.000265908912 0.000156031647 0.000109877265
-0.565000 0.000264691423 0.000155514597 0.000109176826
-0.564500 0.000263474662 0.000154996777 0.000108477885
-0.564000 0.000262258635 0.000154478186 0.000107780449
-0.563500 0.000261043346 0.000153958822 0.000107084524
-0.563000 0.000259828803 0.000153438685 0.000106390117
-0.562500 0.000258615008 0.000152917774 0.000105697235
-0.562000 0.000257401969 0.000152396087 0.000105005882
-0.561500 0.000256189691 0.000151873624 0.000104316067
-0.561000 0.000254978179 0.000151350384 0.000103627795
-0.560500 0.000253767438 0.000150826365 0.000102941073
-0.560000 0.000252557474 0.000150301567 0.000102255907
-0.559500 0.000251348292 0.000149775988 0.000101572304
-0.559000 0.000250139899 0.000149249629 0.000100890270
-0.558500 0.000248932298 0.000148722487 0.000100209811
-0.558000 0.000247725497 0.000148194562 0.000099530935
-0.557500 0.000246519500 0.000147665853 0.000098853647
-0.557000 0.000245314312 0.000147136358 0.000098177954
-0.556500 0.000244109941 0.000146606077 0.000097503863
-0.556000 0.000242906390 0.000146075009 0.000096831381
-0.555500 0.000241703666 0.000145543153 0.000096160513
-0.555000 0.000240501774 0.000145010508 0.000095491266
-0.554500 0.000239300719 0.000144477072 0.000094823647
-0.554000 0.000238100508 0.000143942845 0.000094157663
-0.553500 0.000236901147 0.000143407826 0.000093493320
-0.553000 0.000235702639 0.000142872014 0.000092830625
-0.552500 0.000234504992 0.000142335407 0.000092169585
-0.552000 0.000233308211 0.000141798006 0.000091510205
-0.551500 0.000232112302 0.000141259808 0.000090852494
-0.551000 0.000230917269 0.000140720813 0.000090196456
-0.550500 0.000229723120 0.000140181020 0.000089542100
-0.550000 0.000228529860 0.000139640427 0.000088889432
-0.549500 0.000227337493 0.000139099034 0.000088238459
-0.549000 0.000226146028 0.000138556840 0.000087589187
-0.548500 0.000224955468 0.000138013844 0.000086941623
-0.548000 0.000223765819 0.000137470045 0.000086295774
-0.547500 0.000222577088 0.000136925441 0.000085651647
-0.547000 0.000221389281 0.000136380032 0.000085009249
-0.546500 0.000220202402 0.000135833817 0.000084368585
-0.546000 0.000219016458 0.000135286794 0.000083729664
-0.545500 0.000217831455 0.000134738963 0.000083092492
-0.545000 0.000216647399 0.000134190323 0.000082457076
-0.544500 0.000215464295 0.000133640873 0.000081823422
-0.544000 0.000214282149 0.000133090611 0.000081191539
-0.543500 0.000213100968 0.000132539536 0.000080561431
-0.543000 0.000211920756 0.000131987649 0.000079933108
-0.542500 0.000210741521 0.000131434946 0.000079306574
-0.542000 0.000209563267 0.000130881429 0.000078681838
-0.541500 0.000208386001 0.000130327095 0.000078058907
-0.541000 0.000207209729 0.000129771943 0.000077437786
-0.540500 0.000206034457 0.000129215973 0.000076818484
-0.540000 0.000204860191 0.000128659184 0.000076201007
-0.539500 0.000203686936 0.000128101574 0.000075585362
-0.539000 0.000202514699 0.000127543142 0.000074971557
-0.538500 0.000201343486 0.000126983888 0.000074359598
-0.538000 0.000200173302 0.000126423810 0.000073749493
-0.537500 0.000199004155 0.000125862907 0.000073141248
-0.537000 0.000197836049 0.000125301179 0.000072534870
-0.536500 0.000196668991 0.000124738623 0.000071930368
-0.536000 0.000195502988 0.000124175241 0.000071327747
-0.535500 0.000194338044 0.000123611029 0.000070727015
-0.535000 0.000193174167 0.000123045987 0.000070128179
-0.534500 0.000192011362 0.000122480115 0.000069531247
-0.534000 0.000190849636 0.000121913411 0.000068936225
-0.533500 0.000189688994 0.000121345873 0.000068343121
-0.533000 0.000188529443 0.000120777502 0.000067751941
-0.532500 0.000187370990 0.000120208296 0.000067162694
-0.532000 0.000186213639 0.000119638254 0.000066575386
-0.531500 0.000185057398 0.000119067374 0.000065990024
-0.531000 0.000183902273 0.000118495656 0.000065406616
-0.530500 0.000182748270 0.000117923100 0.000064825170
-0.530000 0.000181595394 0.000117349703 0.000064245692
-0.529500 0.000180443654 0.000116775464 0.000063668189
-0.529000 0.000179293054 0.000116200384 0.000063092670
-0.528500 0.000178143601 0.000115624460 0.000062519141
-0.528000 0.000176995301 0.000115047691 0.000061947610
-0.527500 0.000175848161 0.000114470077 0.000061378084
-0.527000 0.000174702187 0.000113891617 0.000060810571
-0.526500 0.000173557386 0.000113312309 0.000060245077
-0.526000 0.000172413763 0.000112732152 0.000059681611
-0.525500 0.000171271325 0.000112151146 0.000059120179
-0.525000 0.000170130078 0.000111569288 0.000058560790
-0.524500 0.000168990030 0.000110986579 0.000058003450
-0.524000 0.000167851186 0.000110403018 0.000057448168
-0.523500 0.000166713552 0.000109818602 0.000056894950
-0.523000 0.000165577136 0.000109233331 0.000056343805
-0.522500 0.000164441944 0.000108647205 0.000055794739
-0.522000 0.000163307981 0.000108060221 0.000055247760
-0.521500 0.000162175255 0.000107472379 0.000054702876
-0.521000 0.000161043773 0.000106883678 0.000054160095
-0.520500 0.000159913540 0.000106294116 0.000053619423
-0.520000 0.000158784563 0.000105703694 0.000053080869
-0.519500 0.000157656849 0.000105112409 0.000052544440
-0.519000 0.000156530404 0.000104520260 0.000052010144
-0.518500 0.000155405235 0.000103927247 0.000051477988
-0.518000 0.000154281348 0.000103333368 0.000050947980
-0.517500 0.000153158751 0.000102738623 0.000050420128
-0.517000 0.000152037449 0.000102143009 0.000049894440
-0.516500 0.000150917450 0.000101546527 0.000049370923
-0.516000 0.000149798760 0.000100949175 0.000048849584
-0.515500 0.000148681385 0.000100350953 0.000048330432
-0.515000 0.000147565332 0.000099751858 0.000047813475
-0.514500 0.000146450609 0.000099151890 0.000047298719
-0.514000 0.000145337221 0.000098551047 0.000046786174
-0.513500 0.000144225176 0.000097949330 0.000046275846
-0.513000 0.000143114480 0.000097346736 0.000045767744
-0.512500 0.000142005140 0.000096743265 0.000045261875
-0.512000 0.000140897163 0.000096138915 0.000044758248
-0.511500 0.000139790555 0.000095533686 0.000044256869
-0.511000 0.000138685323 0.000094927576 0.000043757747
-0.510500 0.000137581475 0.000094320584 0.000043260891
-0.510000 0.000136479016 0.000093712709 0.000042766307
-0.509500 0.000135377954 0.000093103951 0.000042274003
-0.509000 0.000134278296 0.000092494307 0.000041783989
-0.508500 0.000133180048 0.000091883778 0.000041296270
-0.508000 0.000132083218 0.000091272361 0.000040810857
-0.507500 0.000130987812 0.000090660056 0.000040327756
-0.507000 0.000129893837 0.000090046861 0.000039846975
-0.506500 0.000128801300 0.000089432777 0.000039368523
-0.506000 0.000127710208 0.000088817800 0.000038892408
-0.505500 0.000126620568 0.000088201931 0.000038418637
-0.505000 0.000125532387 0.000087585168 0.000037947219
-0.504500 0.000124445672 0.000086967511 0.000037478162
-0.504000 0.000123360430 0.000086348957 0.000037011473
-0.503500 0.000122276668 0.000085729506 0.000036547162
-0.503000 0.000121194393 0.000085109158 0.000036085236
-0.502500 0.000120113613 0.000084487910 0.000035625703
-0.502000 0.000119034333 0.000083865762 0.000035168571
-0.501500 0.000117956561 0.000083242712 0.000034713849
-0.501000 0.000116880305 0.000082618760 0.000034261545
-0.500500 0.000115805571 0.000081993904 0.000033811667
-0.500000 0.000114732367 0.000081368143 0.000033364224
-0.499500 0.000113660699 0.000080741477 0.000032919222
-0.499000 0.000112590576 0.000080113904 0.000032476672
-0.498500 0.000111522003 0.000079485422 0.000032036580
-0.498000 0.000110454988 0.000078856032 0.000031598956
-0.497500 0.000109389539 0.000078225731 0.000031163808
-0.497000 0.000108325662 0.000077594519 0.000030731143
-0.496500 0.000107263365 0.000076962394 0.000030300971
-0.496000 0.000106202655 0.000076329356 0.000029873300
-0.495500 0.000105143540 0.000075695403 0.000029448137
-0.495000 0.000104086026 0.000075060534 0.000029025492
-0.494500 0.000103030121 0.000074424748 0.000028605373
-0.494000 0.000101975832 0.000073788044 0.000028187788
-0.493500 0.000100923167 0.000073150421 0.000027772745
-0.493000 0.000099872132 0.000072511878 0.000027360254
-0.492500 0.000098822736 0.000071872413 0.000026950322
-0.492000 0.000097774985 0.000071232026 0.000026542959
-0.491500 0.000096728887 0.000070590715 0.000026138172
-0.491000 0.000095684450 0.000069948479 0.000025735970
-0.490500 0.000094641680 0.000069305318 0.000025336362
-0.490000 0.000093600586 0.000068661229 0.000024939356
-0.489500 0.000092561174 0.000068016212 0.000024544961
-0.489000 0.000091523452 0.000067370266 0.000024153186
-0.488500 0.000090487428 0.000066723390 0.000023764038
-0.488000 0.000089453109 0.000066075582 0.000023377527
-0.487500 0.000088420502 0.000065426841 0.000022993661
-0.487000 0.000087389616 0.000064777167 0.000022612449
-0.486500 0.000086360457 0.000064126557 0.000022233900
-0.486000 0.000085333033 0.000063475012 0.000021858021
-0.485500 0.000084307352 0.000062822529 0.000021484823
-0.485000 0.000083283422 0.000062169108 0.000021114314
-0.484500 0.000082261249 0.000061514748 0.000020746501
-0.484000 0.000081240842 0.000060859446 0.000020381395
-0.483500 0.000080222208 0.000060203204 0.000020019004
-0.483000 0.000079205355 0.000059546018 0.000019659337
-0.482500 0.000078190290 0.000058887888 0.000019302402
-0.482000 0.000077177022 0.000058228813 0.000018948209
-0.481500 0.000076165558 0.000057568792 0.000018596765
-0.481000 0.000075155905 0.000056907823 0.000018248081
-0.480500 0.000074148071 0.000056245906 0.000017902165
-0.480000 0.000073142065 0.000055583039 0.000017559025
-0.479500 0.000072137893 0.000054919221 0.000017218672
-0.479000 0.000071135564 0.000054254452 0.000016881112
-0.478500 0.000070135085 0.000053588729 0.000016546357
-0.478000 0.000069136465 0.000052922051 0.000016214414
-0.477500 0.000068139710 0.000052254418 0.000015885292
-0.477000 0.000067144830 0.000051585829 0.000015559001
-0.476500 0.000066151831 0.000050916282 0.000015235549
-0.476000 0.000065160722 0.000050245775 0.000014914946
-0.475500 0.000064171510 0.000049574309 0.000014597201
-0.475000 0.000063184203 0.000048901882 0.000014282322
-0.474500 0.000062198810 0.000048228492 0.000013970319
-0.474000 0.000061215339 0.000047554138 0.000013661200
-0.473500 0.000060233796 0.000046878820 0.000013354976
-0.473000 0.000059254190 0.000046202536 0.000013051654
-0.472500 0.000058276530 0.000045525285 0.000012751245
-0.472000 0.000057300823 0.000044847066 0.000012453757
-0.471500 0.000056327077 0.000044167877 0.000012159200
-0.471000 0.000055355300 0.000043487718 0.000011867582
-0.470500 0.000054385501 0.000042806587 0.000011578914
-0.470000 0.000053417686 0.000042124483 0.000011293203
-0.469500 0.000052451866 0.000041441406 0.000011010460
-0.469000 0.000051488046 0.000040757353 0.000010730693
-0.468500 0.000050526237 0.000040072324 0.000010453913
-0.468000 0.000049566445 0.000039386317 0.000010180128
-0.467500 0.000048608679 0.000038699331 0.000009909347
-0.467000 0.000047652947 0.000038011366 0.000009641581
-0.466500 0.000046699257 0.000037322420 0.000009376837
-0.466000 0.000045747618 0.000036632491 0.000009115127
-0.465500 0.000044798037 0.000035941579 0.000008856458
-0.465000 0.000043850524 0.000035249683 0.000008600841
-0.464500 0.000042905085 0.000034556801 0.000008348285
-0.464000 0.000041961730 0.000033862932 0.000008098799
-0.463500 0.000041020467 0.000033168074 0.000007852393
-0.463000 0.000040081304 0.000032472228 0.000007609076
-0.462500 0.000039144248 0.000031775391 0.000007368858
-0.462000 0.000038209310 0.000031077562 0.000007131748
-0.461500 0.000037276497 0.000030378741 0.000006897756
-0.461000 0.000036345817 0.000029678925 0.000006666891
-0.460500 0.000035417278 0.000028978115 0.000006439163
-0.460000 0.000034490890 0.000028276308 0.000006214582
-0.459500 0.000033566660 0.000027573503 0.000005993157
-0.459000 0.000032644598 0.000026869700 0.000005774898
-0.458500 0.000031724711 0.000026164897 0.000005559814
-0.458000 0.000030807007 0.000025459093 0.000005347915
-0.457500 0.000029891496 0.000024752286 0.000005139211
-0.457000 0.000028978186 0.000024044476 0.000004933711
-0.456500 0.000028067086 0.000023335661 0.000004731425
-0.456000 0.000027158203 0.000022625840 0.000004532363
-0.455500 0.000026251547 0.000021915012 0.000004336535
-0.455000 0.000025347126 0.000021203176 0.000004143950
-0.454500 0.000024444948 0.000020490330 0.000003954618
-0.454000 0.000023545023 0.000019776474 0.000003768549
-0.453500 0.000022647359 0.000019061606 0.000003585753
-0.453000 0.000021751964 0.000018345724 0.000003406240
-0.452500 0.000020858847 0.000017628829 0.000003230019
-0.452000 0.000019968017 0.000016910918 0.000003057100
-0.451500 0.000019079483 0.000016191990 0.000002887493
-0.451000 0.000018193253 0.000015472044 0.000002721209
-0.450500 0.000017309336 0.000014751079 0.000002558256
-0.450000 0.000016427740 0.000014029094 0.000002398646
-0.449500 0.000015548475 0.000013306088 0.000002242388
-0.449000 0.000014671549 0.000012582058 0.000002089491
-0.448500 0.000013796972 0.000011857005 0.000001939967
-0.448000 0.000012924751 0.000011130927 0.000001793824
-0.447500 0.000012054895 0.000010403822 0.000001651073
-0.447000 0.000011187414 0.000009675689 0.000001511725
-0.446500 0.000010322317 0.000008946528 0.000001375788
-0.446000 0.000009459611 0.000008216337 0.000001243274
-0.445500 0.000008599307 0.000007485115 0.000001114192
-0.445000 0.000007741413 0.000006752860 0.000000988553
-0.444500 0.000006885938 0.000006019571 0.000000866366
-0.444000 0.000006032890 0.000005285248 0.000000747642
-0.443500 0.000005182280 0.000004549888 0.000000632391
-0.443000 0.000004334115 0.000003813492 0.000000520624
-0.442500 0.000003488405 0.000003076056 0.000000412349
-0.442000 0.000002645160 0.000002337581 0.000000307578
-0.441500 0.000001804387 0.000001598065 0.000000206321
-0.441000 0.000000966096 0.000000857507 0.000000108589
-0.440500 0.000000130296 0.000000115905 0.000000014391
-0.440422 0.000000000000 -0.000000000000 0.000000000000
-0.440000 -0.000000703004 -0.000000626741 -0.000000076263
-0.439500 -0.000001533795 -0.000001370434 -0.000000163361
-0.439000 -0.000002362067 -0.000002115173 -0.000000246894
-0.438500 -0.000003187812 -0.000002860961 -0.000000326851
-0.438000 -0.000004011020 -0.000003607798 -0.000000403222
-0.437500 -0.000004831682 -0.000004355686 -0.000000475996
-0.437000 -0.000005649789 -0.000005104627 -0.000000545163
-0.436500 -0.000006465332 -0.000005854620 -0.000000610712
-0.436000 -0.000007278302 -0.000006605668 -0.000000672634
-0.435500 -0.000008088689 -0.000007357772 -0.000000730917
-0.435000 -0.000008896483 -0.000008110933 -0.000000785550
-0.434500 -0.000009701677 -0.000008865152 -0.000000836525
-0.434000 -0.000010504260 -0.000009620431 -0.000000883829
-0.433500 -0.000011304223 -0.000010376770 -0.000000927453
-0.433000 -0.000012101557 -0.000011134171 -0.000000967386
-0.432500 -0.000012896252 -0.000011892636 -0.000001003616
-0.432000 -0.000013688299 -0.000012652164 -0.000001036135
-0.431500 -0.000014477689 -0.000013412759 -0.000001064930
-0.431000 -0.000015264412 -0.000014174421 -0.000001089992
-0.430500 -0.000016048459 -0.000014937150 -0.000001111309
-0.430000 -0.000016829820 -0.000015700950 -0.000001128871
-0.429500 -0.000017608487 -0.000016465819 -0.000001142667
-0.429000 -0.000018384448 -0.000017231761 -0.000001152687
-0.428500 -0.000019157696 -0.000017998776 -0.000001158919
-0.428000 -0.000019928219 -0.000018766866 -0.000001161354
-0.427500 -0.000020696010 -0.000019536031 -0.000001159979
-0.427000 -0.000021461058 -0.000020306273 -0.000001154785
-0.426500 -0.000022223354 -0.000021077593 -0.000001145760
-0.426000 -0.000022982888 -0.000021849993 -0.000001132895
-0.425500 -0.000023739650 -0.000022623474 -0.000001116176
-0.425000 -0.000024493631 -0.000023398036 -0.000001095595
-0.424500 -0.000025244822 -0.000024173682 -0.000001071140
-0.424000 -0.000025993212 -0.000024950412 -0.000001042800
-0.423500 -0.000026738792 -0.000025728228 -0.000001010563
-0.423000 -0.000027481552 -0.000026507132 -0.000000974420
-0.422500 -0.000028221483 -0.000027287123 -0.000000934360
-0.422000 -0.000028958574 -0.000028068204 -0.000000890370
-0.421500 -0.000029692816 -0.000028850376 -0.000000842440
-0.421000 -0.000030424200 -0.000029633640 -0.000000790560
-0.420500 -0.000031152714 -0.000030417997 -0.000000734718
-0.420000 -0.000031878351 -0.000031203449 -0.000000674902
-0.419500 -0.000032601099 -0.000031989996 -0.000000611103
-0.419000 -0.000033320949 -0.000032777641 -0.000000543308
-0.418500 -0.000034037891 -0.000033566385 -0.000000471506
-0.418000 -0.000034751915 -0.000034356228 -0.000000395687
-0.417500 -0.000035463012 -0.000035147172 -0.000000315840
-0.417000 -0.000036171171 -0.000035939219 -0.000000231952
-0.416500 -0.000036876382 -0.000036732369 -0.000000144013
-0.416000 -0.000037578635 -0.000037526623 -0.000000052012
-0.415500 -0.000038277921 -0.000038321984 0.000000044063
-0.415000 -0.000038974229 -0.000039118453 0.000000144223
-0.414500 -0.000039667550 -0.000039916030 0.000000248479
-0.414000 -0.000040357873 -0.000040714717 0.000000356843
-0.413500 -0.000041045189 -0.000041514515 0.000000469326
-0.413000 -0.000041729486 -0.000042315426 0.000000585939
-0.412500 -0.000042410756 -0.000043117450 0.000000706694
-0.412000 -0.000043088988 -0.000043920590 0.000000831602
-0.411500 -0.000043764171 -0.000044724846 0.000000960674
-0.411000 -0.000044436297 -0.000045530220 0.000001093923
-0.410500 -0.000045105354 -0.000046336712 0.000001231358
-0.410000 -0.000045771332 -0.000047144325 0.000001372993
-0.409500 -0.000046434221 -0.000047953060 0.000001518838
-0.409000 -0.000047094012 -0.000048762917 0.000001668905
-0.408500 -0.000047750693 -0.000049573898 0.000001823205
-0.408000 -0.000048404254 -0.000050386005 0.000001981751
-0.407500 -0.000049054686 -0.000051199239 0.000002144553
-0.407000 -0.000049701977 -0.000052013600 0.000002311623
-0.406500 -0.000050346118 -0.000052829091 0.000002482973
-0.406000 -0.000050987098 -0.000053645713 0.000002658615
-0.405500 -0.000051624907 -0.000054463466 0.000002838559
-0.405000 -0.000052259535 -0.000055282353 0.000003022819
-0.404500 -0.000052890970 -0.000056102374 0.000003211404
-0.404000 -0.000053519203 -0.000056923531 0.000003404329
-0.403500 -0.000054144223 -0.000057745826 0.000003601603
-0.403000 -0.000054766020 -0.000058569258 0.000003803239
-0.402500 -0.000055384583 -0.000059393831 0.000004009248
-0.402000 -0.000055999901 -0.000060219544 0.000004219643
-0.401500 -0.000056611965 -0.000061046400 0.000004434435
-0.401000 -0.000057220764 -0.000061874399 0.000004653636
-0.400500 -0.000057826286 -0.000062703544 0.000004877257
-0.400000 -0.000058428523 -0.000063533834 0.000005105312
-0.399500 -0.000059027462 -0.000064365273 0.000005337811
-0.399000 -0.000059623093 -0.000065197860 0.000005574767
-0.398500 -0.000060215406 -0.000066031598 0.000005816191
-0.398000 -0.000060804391 -0.000066866487 0.000006062096
-0.397500 -0.000061390035 -0.000067702529 0.000006312493
-0.397000 -0.000061972330 -0.000068539725 0.000006567395
-0.396500 -0.000062551263 -0.000069378076 0.000006826814
-0.396000 -0.000063126824 -0.000070217585 0.000007090761
-0.395500 -0.000063699003 -0.000071058252 0.000007359248
-0.395000 -0.000064267789 -0.000071900078 0.000007632289
-0.394500 -0.000064833171 -0.000072743065 0.000007909894
-0.394000 -0.000065395137 -0.000073587214 0.000008192076
-0.393500 -0.000065953678 -0.000074432526 0.000008478848
-0.393000 -0.000066508783 -0.000075279003 0.000008770221
-0.392500 -0.000067060440 -0.000076126647 0.000009066207
-0.392000 -0.000067608638 -0.000076975458 0.000009366819
-0.391500 -0.000068153368 -0.000077825437 0.000009672070
-0.391000 -0.000068694617 -0.000078676587 0.000009981970
-0.390500 -0.000069232375 -0.000079528908 0.000010296533
-0.390000 -0.000069766631 -0.000080382402 0.000010615771
-0.389500 -0.000070297374 -0.000081237070 0.000010939696
-0.389000 -0.000070824593 -0.000082092913 0.000011268321
-0.388500 -0.000071348277 -0.000082949934 0.000011601657
-0.388000 -0.000071868414 -0.000083808132 0.000011939718
-0.387500 -0.000072384994 -0.000084667510 0.000012282515
-0.387000 -0.000072898006 -0.000085528068 0.000012630062
-0.386500 -0.000073407439 -0.000086389809 0.000012982370
-0.386000 -0.000073913281 -0.000087252733 0.000013339452
-0.385500 -0.000074415521 -0.000088116842 0.000013701321
-0.385000 -0.000074914149 -0.000088982137 0.000014067989
-0.384500 -0.000075409152 -0.000089848620 0.000014439468
-0.384000 -0.000075900520 -0.000090716291 0.000014815771
-0.383500 -0.000076388242 -0.000091585153 0.000015196911
-0.383000 -0.000076872305 -0.000092455206 0.000015582901
-0.382500 -0.000077352700 -0.000093326452 0.000015973752
-0.382000 -0.000077829414 -0.000094198893 0.000016369478
-0.381500 -0.000078302437 -0.000095072529 0.000016770092
-0.381000 -0.000078771757 -0.000095947362 0.000017175605
-0.380500 -0.000079237362 -0.000096823393 0.000017586031
-0.380000 -0.000079699242 -0.000097700624 0.000018001382
-0.379500 -0.000080157385 -0.000098579056 0.000018421671
-0.379000 -0.000080611779 -0.000099458690 0.000018846911
-0.378500 -0.000081062413 -0.000100339528 0.000019277115
-0.378000 -0.000081509276 -0.000101221571 0.000019712295
-0.377500 -0.000081952356 -0.000102104821 0.000020152465
-0.377000 -0.000082391641 -0.000102989278 0.000020597637
-0.376500 -0.000082827121 -0.000103874944 0.000021047824
-0.376000 -0.000083258783 -0.000104761821 0.000021503039
-0.375500 -0.000083686616 -0.000105649910 0.000021963294
-0.375000 -0.000084110609 -0.000106539213 0.000022428604
-0.374500 -0.000084530749 -0.000107429730 0.000022898980
-0.374000 -0.000084947026 -0.000108321462 0.000023374436
-0.373500 -0.000085359427 -0.000109214413 0.000023854985
-0.373000 -0.000085767942 -0.000110108582 0.000024340640
-0.372500 -0.000086172557 -0.000111003971 0.000024831414
-0.372000 -0.000086573262 -0.000111900581 0.000025327319
-0.371500 -0.000086970045 -0.000112798415 0.000025828370
-0.371000 -0.000087362894 -0.000113697473 0.000026334579
-0.370500 -0.000087751797 -0.000114597756 0.000026845959
-0.370000 -0.000088136743 -0.000115499266 0.000027362523
-0.369500 -0.000088517719 -0.000116402005 0.000027884286
-0.369000 -0.000088894715 -0.000117305973 0.000028411259
-0.368500 -0.000089267717 -0.000118211173 0.000028943456
-0.368000 -0.000089636714 -0.000119117605 0.000029480890
-0.367500 -0.000090001695 -0.000120025271 0.000030023575
-0.367000 -0.000090362647 -0.000120934172 0.000030571524
-0.366500 -0.000090719559 -0.000121844310 0.000031124751
-0.366000 -0.000091072418 -0.000122755685 0.000031683267
-0.365500 -0.000091421212 -0.000123668301 0.000032247088
-0.365000 -0.000091765931 -0.000124582157 0.000032816226
-0.364500 -0.000092106560 -0.000125497255 0.000033390695
-0.364000 -0.000092443089 -0.000126413597 0.000033970508
-0.363500 -0.000092775505 -0.000127331184 0.000034555678
-0.363000 -0.000093103797 -0.000128250017 0.000035146220
-0.362500 -0.000093427952 -0.000129170098 0.000035742146
-0.362000 -0.000093747958 -0.000130091428 0.000036343470
-0.361500 -0.000094063803 -0.000131014009 0.000036950206
-0.361000 -0.000094375475 -0.000131937841 0.000037562367
-0.360500 -0.000094682961 -0.000132862927 0.000038179966
-0.360000 -0.000094986250 -0.000133789268 0.000038803018
-0.359500 -0.000095285328 -0.000134716865 0.000039431536
-0.359000 -0.000095580185 -0.000135645719 0.000040065534
-0.358500 -0.000095870807 -0.000136575832 0.000040705025
-0.358000 -0.000096157183 -0.000137507206 0.000041350023
-0.357500 -0.000096439300 -0.000138439841 0.000042000541
-0.357000 -0.000096717145 -0.000139373740 0.000042656595
-0.356500 -0.000096990707 -0.000140308903 0.000043318196
-0.356000 -0.000097259972 -0.000141245332 0.000043985359
-0.355500 -0.000097524929 -0.000142183028 0.000044658099
-0.355000 -0.000097785566 -0.000143121993 0.000045336428
-0.354500 -0.000098041869 -0.000144062229 0.000046020360
-0.354000 -0.000098293826 -0.000145003736 0.000046709910
-0.353500 -0.000098541425 -0.000145946516 0.000047405091
-0.353000 -0.000098784653 -0.000146890570 0.000048105917
-0.352500 -0.000099023498 -0.000147835900 0.000048812403
-0.352000 -0.000099257946 -0.000148782508 0.000049524561
-0.351500 -0.000099487987 -0.000149730394 0.000050242407
-0.351000 -0.000099713606 -0.000150679560 0.000050965954
-0.350500 -0.000099934792 -0.000151630008 0.000051695216
-0.350000 -0.000100151531 -0.000152581738 0.000052430207
-0.349500 -0.000100363812 -0.000153534753 0.000053170941
-0.349000 -0.000100571621 -0.000154489054 0.000053917433
-0.348500 -0.000100774945 -0.000155444642 0.000054669697
-0.348000 -0.000100973773 -0.000156401519 0.000055427746
-0.347500 -0.000101168090 -0.000157359685 0.000056191595
-0.347000 -0.000101357885 -0.000158319143 0.000056961258
-0.346500 -0.000101543145 -0.000159279894 0.000057736750
-0.346000 -0.000101723856 -0.000160241939 0.000058518083
-0.345500 -0.000101900006 -0.000161205280 0.000059305274
-0.345000 -0.000102071583 -0.000162169919 0.000060098336
-0.344500 -0.000102238572 -0.000163135855 0.000060897283
-0.344000 -0.000102400962 -0.000164103092 0.000061702130
-0.343500 -0.000102558739 -0.000165071630 0.000062512891
-0.343000 -0.000102711891 -0.000166041472 0.000063329581
-0.342500 -0.000102860404 -0.000167012617 0.000064152213
-0.342000 -0.000103004266 -0.000167985069 0.000064980803
-0.341500 -0.000103143463 -0.000168958827 0.000065815364
-0.341000 -0.000103277983 -0.000169933894 0.000066655912
-0.340500 -0.000103407811 -0.000170910272 0.000067502460
-0.340000 -0.000103532937 -0.000171887960 0.000068355024
-0.339500 -0.000103653345 -0.000172866962 0.000069213617
-0.339000 -0.000103769023 -0.000173847278 0.000070078255
-0.338500 -0.000103879959 -0.000174828910 0.000070948952
-0.338000 -0.000103986138 -0.000175811860 0.000071825722
-0.337500 -0.000104087547 -0.000176796128 0.000072708581
-0.337000 -0.000104184174 -0.000177781716 0.000073597542
-0.336500 -0.000104276005 -0.000178768626 0.000074492621
-0.336000 -0.000104363027 -0.000179756860 0.000075393833
-0.335500 -0.000104445226 -0.000180746417 0.000076301191
-0.335000 -0.000104522590 -0.000181737301 0.000077214711
-0.334500 -0.000104595104 -0.000182729512 0.000078134408
-0.334000 -0.000104662756 -0.000183723052 0.000079060296
-0.333500 -0.000104725533 -0.000184717923 0.000079992390
-0.333000 -0.000104783420 -0.000185714125 0.000080930705
-0.332500 -0.000104836404 -0.000186711660 0.000081875256
-0.332000 -0.000104884473 -0.000187710531 0.000082826058
-0.331500 -0.000104927611 -0.000188710737 0.000083783126
-0.331000 -0.000104965807 -0.000189712281 0.000084746474
-0.330500 -0.000104999046 -0.000190715165 0.000085716118
-0.330000 -0.000105027316 -0.000191719388 0.000086692073
-0.329500 -0.000105050601 -0.000192724954 0.000087674353
-0.329000 -0.000105068890 -0.000193731864 0.000088662974
-0.328500 -0.000105082167 -0.000194740118 0.000089657951
-0.328000 -0.000105090420 -0.000195749719 0.000090659298
-0.327500 -0.000105093636 -0.000196760668 0.000091667032
-0.327000 -0.000105091799 -0.000197772966 0.000092681167
-0.326500 -0.000105084897 -0.000198786615 0.000093701718
-0.326000 -0.000105072916 -0.000199801616 0.000094728700
-0.325500 -0.000105055842 -0.000200817971 0.000095762129
-0.325000 -0.000105033661 -0.000201835681 0.000096802020
-0.324500 -0.000105006360 -0.000202854748 0.000097848388
-0.324000 -0.000104973925 -0.000203875174 0.000098901249
-0.323500 -0.000104936341 -0.000204896959 0.000099960617
-0.323000 -0.000104893596 -0.000205920105 0.000101026509
-0.322500 -0.000104845675 -0.000206944614 0.000102098939
-0.322000 -0.000104792564 -0.000207970487 0.000103177922
-0.321500 -0.000104734250 -0.000208997725 0.000104263475
-0.321000 -0.000104670718 -0.000210026331 0.000105355613
-0.320500 -0.000104601955 -0.000211056305 0.000106454351
-0.320000 -0.000104527946 -0.000212087650 0.000107559704
-0.319500 -0.000104448677 -0.000213120365 0.000108671688
-0.319000 -0.000104364135 -0.000214154454 0.000109790319
-0.318500 -0.000104274306 -0.000215189918 0.000110915612
-0.318000 -0.000104179174 -0.000216226757 0.000112047583
-0.317799 -0.000104139397 -0.000216644345 0.000112504949
-0.317500 -0.000104078727 -0.000216126129 0.000112047402
-0.317000 -0.000103972950 -0.000215255467 0.000111282517
-0.316500 -0.000103861829 -0.000214380374 0.000110518546
-0.316000 -0.000103745349 -0.000213500841 0.000109755491
-0.315500 -0.000103623497 -0.000212616856 0.000108993359
-0.315000 -0.000103496258 -0.000211728410 0.000108232151
-0.314500 -0.000103363619 -0.000210835492 0.000107471873
-0.314000 -0.000103225564 -0.000209938093 0.000106712529
-0.313500 -0.000103082079 -0.000209036203 0.000105954123
-0.313000 -0.000102933151 -0.000208129810 0.000105196659
-0.312500 -0.000102778764 -0.000207218906 0.000104440141
-0.312000 -0.000102618905 -0.000206303479 0.000103684574
-0.311500 -0.000102453559 -0.000205383520 0.000102929961
-0.311000 -0.000102282712 -0.000204459018 0.000102176306
-0.310500 -0.000102106349 -0.000203529963 0.000101423615
-0.310000 -0.000101924455 -0.000202596345 0.000100671890
-0.309500 -0.000101737017 -0.000201658154 0.000099921137
-0.309000 -0.000101544019 -0.000200715379 0.000099171360
-0.308500 -0.000101345448 -0.000199768010 0.000098422562
-0.308000 -0.000101141288 -0.000198816036 0.000097674748
-0.307500 -0.000100931526 -0.000197859448 0.000096927922
-0.307000 -0.000100716145 -0.000196898234 0.000096182089
-0.306500 -0.000100495133 -0.000195932385 0.000095437252
-0.306000 -0.000100268474 -0.000194961890 0.000094693416
-0.305500 -0.000100036153 -0.000193986739 0.000093950586
-0.305000 -0.000099798156 -0.000193006921 0.000093208765
-0.304500 -0.000099554468 -0.000192022426 0.000092467957
-0.304000 -0.000099305075 -0.000191033243 0.000091728168
-0.303500 -0.000099049961 -0.000190039362 0.000090989401
-0.303000 -0.000098789112 -0.000189040773 0.000090251661
-0.302500 -0.000098522513 -0.000188037464 0.000089514952
-0.302000 -0.000098250148 -0.000187029426 0.000088779278
-0.301500 -0.000097972005 -0.000186016648 0.000088044643
-0.301000 -0.000097688066 -0.000184999119 0.000087311053
-0.300500 -0.000097398318 -0.000183976829 0.000086578511
-0.300000 -0.000097102745 -0.000182949767 0.000085847022
-0.299500 -0.000096801333 -0.000181917922 0.000085116589
-0.299000 -0.000096494066 -0.000180881285 0.000084387219
-0.298500 -0.000096180930 -0.000179839844 0.000083658914
-0.298000 -0.000095861909 -0.000178793588 0.000082931679
-0.297500 -0.000095536989 -0.000177742507 0.000082205519
-0.297000 -0.000095206154 -0.000176686591 0.000081480437
-0.296500 -0.000094869389 -0.000175625829 0.000080756439
-0.296000 -0.000094526679 -0.000174560209 0.000080033529
-0.295500 -0.000094178010 -0.000173489721 0.000079311712
-0.295000 -0.000093823364 -0.000172414355 0.000078590991
-0.294500 -0.000093462729 -0.000171334100 0.000077871371
-0.294000 -0.000093096087 -0.000170248944 0.000077152857
-0.293500 -0.000092723425 -0.000169158878 0.000076435452
-0.293000 -0.000092344727 -0.000168063889 0.000075719163
-0.292500 -0.000091959976 -0.000166963969 0.000075003992
-0.292000 -0.000091569159 -0.000165859104 0.000074289945
-0.291500 -0.000091172260 -0.000164749286 0.000073577026
-0.291000 -0.000090769263 -0.000163634502 0.000072865239
-0.290500 -0.000090360153 -0.000162514743 0.000072154590
-0.290000 -0.000089944915 -0.000161389996 0.000071445082
-0.289500 -0.000089523532 -0.000160260252 0.000070736720
-0.289000 -0.000089095990 -0.000159125499 0.000070029509
-0.288500 -0.000088662274 -0.000157985726 0.000069323452
-0.288000 -0.000088222366 -0.000156840922 0.000068618556
-0.287500 -0.000087776253 -0.000155691077 0.000067914824
-0.287000 -0.000087323918 -0.000154536179 0.000067212261
-0.286500 -0.000086865346 -0.000153376217 0.000066510871
-0.286000 -0.000086400522 -0.000152211181 0.000065810659
-0.285500 -0.000085929428 -0.000151041058 0.000065111630
-0.285000 -0.000085452051 -0.000149865839 0.000064413788
-0.284500 -0.000084968374 -0.000148685511 0.000063717138
-0.284000 -0.000084478381 -0.000147500065 0.000063021684
-0.283500 -0.000083982057 -0.000146309488 0.000062327431
-0.283000 -0.000083479386 -0.000145113770 0.000061634384
-0.282500 -0.000082970352 -0.000143912899 0.000060942548
-0.282000 -0.000082454939 -0.000142706865 0.000060251926
-0.281500 -0.000081933131 -0.000141495656 0.000059562525
-0.281000 -0.000081404913 -0.000140279261 0.000058874347
-0.280500 -0.000080870269 -0.000139057668 0.000058187399
-0.280000 -0.000080329182 -0.000137830867 0.000057501684
-0.279500 -0.000079781637 -0.000136598846 0.000056817208
-0.279000 -0.000079227618 -0.000135361593 0.000056133975
-0.278500 -0.000078667109 -0.000134119099 0.000055451990
-0.278000 -0.000078100093 -0.000132871351 0.000054771258
-0.277500 -0.000077526555 -0.000131618337 0.000054091783
-0.277000 -0.000076946479 -0.000130360048 0.000053413569
-0.276500 -0.000076359848 -0.000129096471 0.000052736623
-0.276000 -0.000075766646 -0.000127827594 0.000052060948
-0.275500 -0.000075166858 -0.000126553407 0.000051386550
-0.275000 -0.000074560466 -0.000125273899 0.000050713433
-0.274500 -0.000073947456 -0.000123989057 0.000050041601
-0.274000 -0.000073327810 -0.000122698870 0.000049371060
-0.273500 -0.000072701512 -0.000121403327 0.000048701815
-0.273000 -0.000072068546 -0.000120102416 0.000048033870
-0.272500 -0.000071428896 -0.000118796127 0.000047367230
-0.272000 -0.000070782546 -0.000117484446 0.000046701901
-0.271500 -0.000070129478 -0.000116167363 0.000046037885
-0.271000 -0.000069469677 -0.000114844867 0.000045375190
-0.270500 -0.000068803126 -0.000113516945 0.000044713819
-0.270000 -0.000068129809 -0.000112183587 0.000044053777
-0.269500 -0.000067449710 -0.000110844780 0.000043395070
-0.269000 -0.000066762811 -0.000109500513 0.000042737702
-0.268500 -0.000066069097 -0.000108150774 0.000042081677
-0.268000 -0.000065368550 -0.000106795552 0.000041427002
-0.267500 -0.000064661155 -0.000105434835 0.000040773680
-0.267000 -0.000063946894 -0.000104068611 0.000040121717
-0.266500 -0.000063225751 -0.000102696868 0.000039471118
-0.266000 -0.000062497709 -0.000101319596 0.000038821887
-0.265500 -0.000061762753 -0.000099936782 0.000038174029
-0.265000 -0.000061020864 -0.000098548414 0.000037527551
-0.264500 -0.000060272026 -0.000097154481 0.000036882455
-0.264000 -0.000059516223 -0.000095754971 0.000036238748
-0.263500 -0.000058753438 -0.000094349872 0.000035596434
-0.263000 -0.000057983654 -0.000092939172 0.000034955519
-0.262500 -0.000057206853 -0.000091522860 0.000034316006
-0.262000 -0.000056423021 -0.000090100923 0.000033677903
-0.261500 -0.000055632138 -0.000088673350 0.000033041212
-0.261000 -0.000054834189 -0.000087240129 0.000032405940
-0.260500 -0.000054029157 -0.000085801248 0.000031772091
-0.260000 -0.000053217024 -0.000084356695 0.000031139671
-0.259500 -0.000052397774 -0.000082906457 0.000030508684
-0.259000 -0.000051571389 -0.000081450524 0.000029879135
-0.258500 -0.000050737853 -0.000079988884 0.000029251031
-0.258000 -0.000049897149 -0.000078521523 0.000028624374
-0.257500 -0.000049049259 -0.000077048431 0.000027999172
-0.257000 -0.000048194166 -0.000075569594 0.000027375428
-0.256500 -0.000047331853 -0.000074085002 0.000026753149
-0.256000 -0.000046462304 -0.000072594642 0.000026132338
-0.255500 -0.000045585500 -0.000071098502 0.000025513002
-0.255000 -0.000044701425 -0.000069596569 0.000024895144
-0.254500 -0.000043810061 -0.000068088833 0.000024278772
-0.254000 -0.000042911392 -0.000066575280 0.000023663888
-0.253500 -0.000042005399 -0.000065055899 0.000023050500
-0.253000 -0.000041092066 -0.000063530677 0.000022438611
-0.252500 -0.000040171374 -0.000061999602 0.000021828228
-0.252000 -0.000039243308 -0.000060462662 0.000021219354
-0.251500 -0.000038307849 -0.000058919845 0.000020611996
-0.251000 -0.000037364980 -0.000057371138 0.000020006159
-0.250500 -0.000036414683 -0.000055816530 0.000019401847
-0.250000 -0.000035456941 -0.000054256008 0.000018799067
-0.249500 -0.000034491737 -0.000052689559 0.000018197823
-0.249000 -0.000033519052 -0.000051117172 0.000017598120
-0.248500 -0.000032538870 -0.000049538834 0.000016999964
-0.248000 -0.000031551173 -0.000047954533 0.000016403360
-0.247500 -0.000030555943 -0.000046364256 0.000015808313
-0.247000 -0.000029553162 -0.000044767991 0.000015214829
-0.246500 -0.000028542813 -0.000043165726 0.000014622912
-0.246000 -0.000027524879 -0.000041557448 0.000014032569
-0.245500 -0.000026499341 -0.000039943145 0.000013443804
-0.245000 -0.000025466181 -0.000038322804 0.000012856623
-0.244500 -0.000024425383 -0.000036696413 0.000012271031
-0.244000 -0.000023376927 -0.000035063960 0.000011687033
-0.243500 -0.000022320797 -0.000033425431 0.000011104635
-0.243000 -0.000021256974 -0.000031780815 0.000010523841
-0.242500 -0.000020185440 -0.000030130099 0.000009944659
-0.242000 -0.000019106179 -0.000028473270 0.000009367092
-0.241500 -0.000018019170 -0.000026810316 0.000008791146
-0.241000 -0.000016924398 -0.000025141224 0.000008216826
-0.240500 -0.000015821843 -0.000023465982 0.000007644139
-0.240000 -0.000014711488 -0.000021784576 0.000007073088
-0.239500 -0.000013593315 -0.000020096995 0.000006503681
-0.239000 -0.000012467305 -0.000018403226 0.000005935921
-0.238500 -0.000011333441 -0.000016703256 0.000005369815
-0.238000 -0.000010191703 -0.000014997072 0.000004805368
-0.237500 -0.000009042076 -0.000013284661 0.000004242585
-0.237000 -0.000007884539 -0.000011566011 0.000003681473
-0.236500 -0.000006719074 -0.000009841110 0.000003122035
-0.236000 -0.000005545665 -0.000008109944 0.000002564279
-0.235500 -0.000004364292 -0.000006372500 0.000002008208
-0.235000 -0.000003174936 -0.000004628766 0.000001453830
-0.234500 -0.000001977580 -0.000002878729 0.000000901149
-0.234000 -0.000000772206 -0.000001122376 0.000000350170
-0.233681 0.000000000000 0.000000000000 0.000000000000
-0.233681 0.000000000000 0.000000000000 0.000000000000
-0.233500 0.000000441205 0.000000640305 -0.000000199100
-0.233000 0.000001662672 0.000002409329 -0.000000746656
-0.232500 0.000002892213 0.000004184706 -0.000001292493
-0.232000 0.000004129846 0.000005966451 -0.000001836605
-0.231500 0.000005375590 0.000007754577 -0.000002378986
-0.231000 0.000006629464 0.000009549096 -0.000002919632
-0.230500 0.000007891485 0.000011350021 -0.000003458536
-0.230000 0.000009161673 0.000013157365 -0.000003995692
-0.229500 0.000010440046 0.000014971142 -0.000004531096
-0.229000 0.000011726622 0.000016791364 -0.000005064741
-0.228500 0.000013021421 0.000018618044 -0.000005596623
-0.228000 0.000014324461 0.000020451195 -0.000006126734
-0.227500 0.000015635760 0.000022290831 -0.000006655071
-0.227000 0.000016955338 0.000024136964 -0.000007181626
-0.226500 0.000018283213 0.000025989609 -0.000007706395
-0.226000 0.000019619405 0.000027848776 -0.000008229372
-0.225500 0.000020963931 0.000029714481 -0.000008750551
-0.225000 0.000022316810 0.000031586736 -0.000009269926
-0.224500 0.000023678062 0.000033465554 -0.000009787492
-0.224000 0.000025047706 0.000035350948 -0.000010303242
-0.223500 0.000026425760 0.000037242932 -0.000010817173
-0.223000 0.000027812243 0.000039141519 -0.000011329276
-0.222500 0.000029207175 0.000041046723 -0.000011839548
-0.222000 0.000030610574 0.000042958555 -0.000012347982
-0.221500 0.000032022459 0.000044877031 -0.000012854572
-0.221000 0.000033442849 0.000046802162 -0.000013359313
-0.220500 0.000034871765 0.000048733963 -0.000013862198
-0.220000 0.000036309223 0.000050672446 -0.000014363223
-0.219500 0.000037755245 0.000052617626 -0.000014862381
-0.219000 0.000039209848 0.000054569515 -0.000015359667
-0.218500 0.000040673053 0.000056528127 -0.000015855074
-0.218000 0.000042144878 0.000058493475 -0.000016348597
-0.217500 0.000043625343 0.000060465573 -0.000016840230
-0.217000 0.000045114467 0.000062444434 -0.000017329967
-0.216500 0.000046612269 0.000064430072 -0.000017817803
-0.216000 0.000048118769 0.000066422500 -0.000018303731
-0.215500 0.000049633985 0.000068421732 -0.000018787746
-0.215000 0.000051157939 0.000070427781 -0.000019269842
-0.214500 0.000052690648 0.000072440660 -0.000019750013
-0.214000 0.000054232132 0.000074460384 -0.000020228252
-0.213500 0.000055782411 0.000076486966 -0.000020704555
-0.213000 0.000057341505 0.000078520420 -0.000021178915
-0.212500 0.000058909432 0.000080560758 -0.000021651326
-0.212000 0.000060486213 0.000082607996 -0.000022121783
-0.211500 0.000062071867 0.000084662146 -0.000022590279
-0.211000 0.000063666413 0.000086723222 -0.000023056809
-0.210500 0.000065269872 0.000088791238 -0.000023521366
-0.210000 0.000066882263 0.000090866207 -0.000023983944
-0.209500 0.000068503606 0.000092948144 -0.000024444538
-0.209000 0.000070133920 0.000095037062 -0.000024903142
-0.208500 0.000071773226 0.000097132975 -0.000025359749
-0.208000 0.000073421542 0.000099235896 -0.000025814354
-0.207500 0.000075078890 0.000101345840 -0.000026266950
-0.207000 0.000076745288 0.000103462821 -0.000026717532
-0.206500 0.000078420757 0.000105586851 -0.000027166094
-0.206000 0.000080105317 0.000107717945 -0.000027612628
-0.205500 0.000081798987 0.000109856118 -0.000028057131
-0.205000 0.000083501788 0.000112001382 -0.000028499594
-0.204500 0.000085213739 0.000114153752 -0.000028940013
-0.204000 0.000086934861 0.000116313241 -0.000029378381
-0.203500 0.000088665173 0.000118479864 -0.000029814692
-0.203000 0.000090404696 0.000120653635 -0.000030248939
-0.202500 0.000092153450 0.000122834568 -0.000030681118
-0.202000 0.000093911455 0.000125022676 -0.000031111221
-0.201500 0.000095678731 0.000127217974 -0.000031539243
-0.201000 0.000097455298 0.000129420476 -0.000031965177
-0.200500 0.000099241177 0.000131630195 -0.000032389018
-0.200000 0.000101036388 0.000133847147 -0.000032810759
-0.199500 0.000102840951 0.000136071344 -0.000033230393
-0.199000 0.000104654887 0.000138302802 -0.000033647915
-0.198500 0.000106478215 0.000140541534 -0.000034063319
-0.198000 0.000108310957 0.000142787555 -0.000034476598
-0.197500 0.000110153132 0.000145040878 -0.000034887746
-0.197000 0.000112004761 0.000147301519 -0.000035296757
-0.196500 0.000113865865 0.000149569490 -0.000035703625
-0.196000 0.000115736464 0.000151844807 -0.000036108343
-0.195500 0.000117616578 0.000154127484 -0.000036510905
-0.195000 0.000119506229 0.000156417534 -0.000036911305
-0.194500 0.000121405436 0.000158714973 -0.000037309537
-0.194000 0.000123314221 0.000161019815 -0.000037705594
-0.193500 0.000125232604 0.000163332074 -0.000038099470
-0.193000 0.000127160605 0.000165651763 -0.000038491159
-0.192500 0.000129098245 0.000167978899 -0.000038880654
-0.192000 0.000131045546 0.000170313495 -0.000039267949
-0.191500 0.000133002527 0.000172655565 -0.000039653038
-0.191000 0.000134969211 0.000175005125 -0.000040035914
-0.190500 0.000136945616 0.000177362187 -0.000040416571
-0.190000 0.000138931765 0.000179726768 -0.000040795003
-0.189500 0.000140927678 0.000182098881 -0.000041171203
-0.189000 0.000142933376 0.000184478541 -0.000041545165
-0.188500 0.000144948880 0.000186865763 -0.000041916883
-0.188000 0.000146974212 0.000189260561 -0.000042286349
-0.187500 0.000149009391 0.000191662949 -0.000042653558
-0.187000 0.000151054439 0.000194072943 -0.000043018504
-0.186500 0.000153109377 0.000196490556 -0.000043381179
-0.186000 0.000155174227 0.000198915804 -0.000043741577
-0.185500 0.000157249009 0.000201348701 -0.000044099693
-0.185000 0.000159333744 0.000203789262 -0.000044455519
-0.184500 0.000161428454 0.000206237502 -0.000044809048
-0.184000 0.000163533159 0.000208693435 -0.000045160276
-0.183500 0.000165647882 0.000211157076 -0.000045509194
-0.183000 0.000167772643 0.000213628439 -0.000045855796
-0.182500 0.000169907463 0.000216107540 -0.000046200077
-0.182000 0.000172052365 0.000218594394 -0.000046542029
-0.181500 0.000174207369 0.000221089014 -0.000046881645
-0.181000 0.000176372496 0.000223591416 -0.000047218920
-0.180500 0.000178547769 0.000226101616 -0.000047553847
-0.180000 0.000180733208 0.000228619627 -0.000047886419
-0.179500 0.000182928835 0.000231145464 -0.000048216629
-0.179000 0.000185134672 0.000233679143 -0.000048544471
-0.178500 0.000187350739 0.000236220678 -0.000048869939
-0.178000 0.000189577060 0.000238770085 -0.000049193026
-0.177500 0.000191813654 0.000241327378 -0.000049513724
-0.177000 0.000194060544 0.000243892573 -0.000049832028
-0.176500 0.000196317752 0.000246465683 -0.000050147931
-0.176000 0.000198585299 0.000249046726 -0.000050461426
-0.175500 0.000200863207 0.000251635714 -0.000050772507
-0.175000 0.000203151498 0.000254232664 -0.000051081167
-0.174500 0.000205450193 0.000256837591 -0.000051387398
-0.174000 0.000207759314 0.000259450509 -0.000051691195
-0.173500 0.000210078883 0.000262071434 -0.000051992551
-0.173000 0.000212408922 0.000264700381 -0.000052291459
-0.172500 0.000214749453 0.000267337365 -0.000052587913
-0.172000 0.000217100497 0.000269982402 -0.000052881904
-0.171500 0.000219462078 0.000272635506 -0.000053173428
-0.171000 0.000221834216 0.000275296693 -0.000053462477
-0.170500 0.000224216933 0.000277965977 -0.000053749044
-0.170000 0.000226610253 0.000280643375 -0.000054033123
-0.169500 0.000229014196 0.000283328902 -0.000054314706
-0.169000 0.000231428785 0.000286022573 -0.000054593787
-0.168500 0.000233854042 0.000288724402 -0.000054870360
-0.168000 0.000236289990 0.000291434406 -0.000055144416
-0.167500 0.000238736650 0.000294152600 -0.000055415951
-0.167000 0.000241194045 0.000296879000 -0.000055684955
-0.166500 0.000243662196 0.000299613620 -0.000055951424
-0.166000 0.000246141127 0.000302356476 -0.000056215349
-0.165500 0.000248630859 0.000305107584 -0.000056476725
-0.165000 0.000251131415 0.000307866959 -0.000056735543
-0.164500 0.000253642818 0.000310634616 -0.000056991798
-0.164000 0.000256165089 0.000313410571 -0.000057245482
-0.163500 0.000258698252 0.000316194840 -0.000057496589
-0.163000 0.000261242327 0.000318987438 -0.000057745111
-0.162500 0.000263797340 0.000321788381 -0.000057991042
-0.162000 0.000266363310 0.000324597684 -0.000058234374
-0.161500 0.000268940262 0.000327415363 -0.000058475101
-0.161000 0.000271528218 0.000330241433 -0.000058713215
-0.160500 0.000274127201 0.000333075911 -0.000058948710
-0.160000 0.000276737232 0.000335918811 -0.000059181579
-0.159500 0.000279358335 0.000338770150 -0.000059411815
-0.159000 0.000281990533 0.000341629943 -0.000059639410
-0.158500 0.000284633848 0.000344498206 -0.000059864358
-0.158000 0.000287288303 0.000347374955 -0.000060086652
-0.157500 0.000289953921 0.000350260205 -0.000060306284
-0.157000 0.000292630725 0.000353153973 -0.000060523248
-0.156500 0.000295318737 0.000356056273 -0.000060737536
-0.156000 0.000298017981 0.000358967123 -0.000060949141
-0.155500 0.000300728480 0.000361886537 -0.000061158057
-0.155000 0.000303450256 0.000364814531 -0.000061364276
-0.154500 0.000306183332 0.000367751123 -0.000061567791
-0.154000 0.000308927731 0.000370696326 -0.000061768595
-0.153500 0.000311683478 0.000373650158 -0.000061966681
-0.153000 0.000314450594 0.000376612635 -0.000062162041
-0.152500 0.000317229102 0.000379583771 -0.000062354669
-0.152000 0.000320019027 0.000382563584 -0.000062544558
-0.151500 0.000322820390 0.000385552090 -0.000062731699
-0.151000 0.000325633216 0.000388549303 -0.000062916087
-0.150500 0.000328457528 0.000391555241 -0.000063097713
-0.150000 0.000331293348 0.000394569919 -0.000063276571
-0.149500 0.000334140701 0.000397593354 -0.000063452653
-0.149000 0.000336999609 0.000400625562 -0.000063625953
-0.148500 0.000339870096 0.000403666558 -0.000063796462
-0.148000 0.000342752185 0.000406716359 -0.000063964175
-0.147500 0.000345645900 0.000409774982 -0.000064129082
-0.147000 0.000348551264 0.000412842442 -0.000064291178
-0.146500 0.000351468301 0.000415918755 -0.000064450454
-0.146000 0.000354397034 0.000419003938 -0.000064606904
-0.145500 0.000357337487 0.000422098007 -0.000064760520
-0.145000 0.000360289683 0.000425200979 -0.000064911295
-0.144500 0.000363253647 0.000428312869 -0.000065059222
-0.144000 0.000366229401 0.000431433694 -0.000065204293
-0.143500 0.000369216969 0.000434563470 -0.000065346501
-0.143000 0.000372216376 0.000437702214 -0.000065485839
-0.142500 0.000375227644 0.000440849942 -0.000065622298
-0.142000 0.000378250798 0.000444006671 -0.000065755873
-0.141500 0.000381285862 0.000447172416 -0.000065886555
-0.141000 0.000384332858 0.000450347195 -0.000066014337
-0.140500 0.000387391812 0.000453531023 -0.000066139211
-0.140000 0.000390462748 0.000456723918 -0.000066261171
-0.139500 0.000393545688 0.000459925896 -0.000066380208
-0.139000 0.000396640657 0.000463136972 -0.000066496316
-0.138500 0.000399747679 0.000466357165 -0.000066609486
-0.138000 0.000402866779 0.000469586490 -0.000066719712
-0.137500 0.000405997979 0.000472824964 -0.000066826985
-0.137000 0.000409141305 0.000476072604 -0.000066931299
-0.136500 0.000412296780 0.000479329426 -0.000067032646
-0.136000 0.000415464429 0.000482595447 -0.000067131018
-0.135500 0.000418644275 0.000485870684 -0.000067226409
-0.135000 0.000421836343 0.000489155152 -0.000067318809
-0.134500 0.000425040658 0.000492448870 -0.000067408212
-0.134000 0.000428257243 0.000495751854 -0.000067494610
-0.133500 0.000431486124 0.000499064120 -0.000067577996
-0.133000 0.000434727323 0.000502385685 -0.000067658362
-0.132500 0.000437980866 0.000505716566 -0.000067735700
-0.132000 0.000441246777 0.000509056781 -0.000067810003
-0.131500 0.000444525081 0.000512406345 -0.000067881264
-0.131000 0.000447815801 0.000515765275 -0.000067949474
-0.130500 0.000451118963 0.000519133589 -0.000068014626
-0.130000 0.000454434592 0.000522511304 -0.000068076712
-0.129500 0.000457762710 0.000525898435 -0.000068135725
-0.129000 0.000461103345 0.000529295001 -0.000068191657
-0.128500 0.000464456519 0.000532701019 -0.000068244500
-0.128000 0.000467822257 0.000536116504 -0.000068294247
-0.127500 0.000471200585 0.000539541475 -0.000068340889
-0.127000 0.000474591527 0.000542975948 -0.000068384420
-0.126500 0.000477995108 0.000546419940 -0.000068424831
-0.126000 0.000481411353 0.000549873468 -0.000068462115
-0.125500 0.000484840286 0.000553336550 -0.000068496264
-0.125000 0.000488281933 0.000556809203 -0.000068527271
-0.124500 0.000491736317 0.000560291443 -0.000068555126
-0.124000 0.000495203465 0.000563783289 -0.000068579823
-0.123500 0.000498683401 0.000567284756 -0.000068601354
-0.123000 0.000502176151 0.000570795863 -0.000068619712
-0.122500 0.000505681739 0.000574316626 -0.000068634887
-0.122000 0.000509200190 0.000577847062 -0.000068646873
-0.121500 0.000512731529 0.000581387190 -0.000068655661
-0.121000 0.000516275782 0.000584937026 -0.000068661244
-0.120500 0.000519832974 0.000588496588 -0.000068663614
-0.120000 0.000523403129 0.000592065892 -0.000068662763
-0.119500 0.000526986274 0.000595644957 -0.000068658683
-0.119000 0.000530582433 0.000599233799 -0.000068651366
-0.118500 0.000534191632 0.000602832437 -0.000068640805
-0.118000 0.000537813896 0.000606440886 -0.000068626990
-0.117500 0.000541449251 0.000610059166 -0.000068609916
-0.117000 0.000545097721 0.000613687293 -0.000068589572
-0.116500 0.000548759332 0.000617325285 -0.000068565952
-0.116000 0.000552434111 0.000620973159 -0.000068539048
-0.115500 0.000556122081 0.000624630933 -0.000068508852
-0.115000 0.000559823269 0.000628298624 -0.000068475355
-0.114500 0.000563537701 0.000631976250 -0.000068438549
-0.114000 0.000567265401 0.000635663829 -0.000068398428
-0.113500 0.000571006396 0.000639361377 -0.000068354981
-0.113000 0.000574760711 0.000643068914 -0.000068308203
-0.112500 0.000578528372 0.000646786455 -0.000068258083
-0.112000 0.000582309405 0.000650514020 -0.000068204616
-0.111500 0.000586103835 0.000654251626 -0.000068147791
-0.111000 0.000589911688 0.000657999290 -0.000068087602
-0.110500 0.000593732990 0.000661757030 -0.000068024040
-0.110000 0.000597567767 0.000665524864 -0.000067957097
-0.109500 0.000601416044 0.000669302810 -0.000067886765
-0.109000 0.000605277849 0.000673090885 -0.000067813036
-0.108500 0.000609153205 0.000676889108 -0.000067735902
-0.108000 0.000613042141 0.000680697495 -0.000067655354
-0.107500 0.000616944681 0.000684516066 -0.000067571385
-0.107000 0.000620860852 0.000688344838 -0.000067483986
-0.106500 0.000624790680 0.000692183828 -0.000067393149
-0.106000 0.000628734190 0.000696033056 -0.000067298865
-0.105500 0.000632691410 0.000699892537 -0.000067201128
-0.105000 0.000636662365 0.000703762292 -0.000067099928
-0.104500 0.000640647081 0.000707642337 -0.000066995257
-0.104000 0.000644645585 0.000711532691 -0.000066887106
-0.103500 0.000648657903 0.000715433372 -0.000066775469
-0.103000 0.000652684061 0.000719344397 -0.000066660336
-0.102500 0.000656724086 0.000723265786 -0.000066541699
-0.102000 0.000660778005 0.000727197555 -0.000066419550
-0.101500 0.000664845842 0.000731139723 -0.000066293881
-0.101000 0.000668927626 0.000735092309 -0.000066164683
-0.100500 0.000673023382 0.000739055329 -0.000066031948
-0.100000 0.000677133137 0.000743028804 -0.000065895667
-0.099500 0.000681256918 0.000747012750 -0.000065755832
-0.099000 0.000685394750 0.000751007186 -0.000065612436
-0.098500 0.000689546662 0.000755012131 -0.000065465469
-0.098000 0.000693712679 0.000759027602 -0.000065314923
-0.097500 0.000697892828 0.000763053618 -0.000065160790
-0.097000 0.000702087136 0.000767090197 -0.000065003061
-0.096500 0.000706295629 0.000771137357 -0.000064841728
-0.096000 0.000710518335 0.000775195117 -0.000064676782
-0.095500 0.000714755280 0.000779263496 -0.000064508216
-0.095000 0.000719006491 0.000783342511 -0.000064336020
-0.094500 0.000723271995 0.000787432181 -0.000064160186
-0.094000 0.000727551819 0.000791532525 -0.000063980706
-0.093500 0.000731845990 0.000795643561 -0.000063797571
-0.093000 0.000736154534 0.000799765307 -0.000063610773
-0.092500 0.000740477480 0.000803897783 -0.000063420303
-0.092000 0.000744814853 0.000808041005 -0.000063226152
-0.091500 0.000749166682 0.000812194994 -0.000063028312
-0.091000 0.000753532993 0.000816359768 -0.000062826775
-0.090500 0.000757913812 0.000820535345 -0.000062621532
-0.090000 0.000762309169 0.000824721744 -0.000062412575
-0.089500 0.000766719089 0.000828918983 -0.000062199894
-0.089000 0.000771143600 0.000833127082 -0.000061983481
-0.088500 0.000775582730 0.000837346058 -0.000061763328
-0.088000 0.000780036505 0.000841575932 -0.000061539426
-0.087500 0.000784504953 0.000845816720 -0.000061311767
-0.087000 0.000788988102 0.000850068443 -0.000061080341
-0.086500 0.000793485979 0.000854331118 -0.000060845140
-0.086000 0.000797998610 0.000858604766 -0.000060606155
-0.085500 0.000802526025 0.000862889404 -0.000060363378
-0.085000 0.000807068250 0.000867185051 -0.000060116801
-0.084500 0.000811625313 0.000871491726 -0.000059866413
-0.084000 0.000816197242 0.000875809449 -0.000059612207
-0.083500 0.000820784063 0.000880138238 -0.000059354174
-0.083000 0.000825385806 0.000884478111 -0.000059092306
-0.082500 0.000830002497 0.000888829089 -0.000058826592
-0.082000 0.000834634164 0.000893191190 -0.000058557025
-0.081500 0.000839280836 0.000897564432 -0.000058283596
-0.081000 0.000843942539 0.000901948836 -0.000058006296
-0.080500 0.000848619303 0.000906344419 -0.000057725117
-0.080000 0.000853311153 0.000910751202 -0.000057440048
-0.079500 0.000858018120 0.000915169203 -0.000057151083
-0.079000 0.000862740230 0.000919598441 -0.000056858211
-0.078500 0.000867477511 0.000924038935 -0.000056561424
-0.078000 0.000872229992 0.000928490705 -0.000056260713
-0.077500 0.000876997700 0.000932953770 -0.000055956070
-0.077000 0.000881780664 0.000937428149 -0.000055647485
-0.076500 0.000886578912 0.000941913860 -0.000055334949
-0.076000 0.000891392471 0.000946410925 -0.000055018454
-0.075500 0.000896221371 0.000950919361 -0.000054697990
-0.075000 0.000901065639 0.000955439188 -0.000054373549
-0.074500 0.000905925303 0.000959970425 -0.000054045122
-0.074000 0.000910800393 0.000964513092 -0.000053712699
-0.073500 0.000915690935 0.000969067208 -0.000053376273
-0.073000 0.000920596959 0.000973632792 -0.000053035833
-0.072500 0.000925518494 0.000978209864 -0.000052691371
-0.072000 0.000930455566 0.000982798444 -0.000052342878
-0.071500 0.000935408205 0.000987398550 -0.000051990344
-0.071000 0.000940376440 0.000992010202 -0.000051633762
-0.070500 0.000945360299 0.000996633420 -0.000051273121
-0.070000 0.000950359810 0.001001268222 -0.000050908413
-0.069500 0.000955375002 0.001005914630 -0.000050539628
-0.069000 0.000960405903 0.001010572662 -0.000050166758
-0.068500 0.000965452543 0.001015242337 -0.000049789794
-0.068000 0.000970514951 0.001019923676 -0.000049408726
-0.067500 0.000975593154 0.001024616699 -0.000049023545
-0.067000 0.000980687181 0.001029321423 -0.000048634242
-0.066500 0.000985797062 0.001034037871 -0.000048240808
-0.066000 0.000990922826 0.001038766060 -0.000047843234
-0.065500 0.000996064500 0.001043506011 -0.000047441511
-0.065000 0.001001222114 0.001048257744 -0.000047035629
-0.064500 0.001006395698 0.001053021278 -0.000046625580
-0.064000 0.001011585279 0.001057796633 -0.000046211353
-0.063500 0.001016790888 0.001062583829 -0.000045792941
-0.063000 0.001022012553 0.001067382885 -0.000045370333
-0.062500 0.001027250302 0.001072193822 -0.000044943520
-0.062000 0.001032504166 0.001077016660 -0.000044512494
-0.061500 0.001037774174 0.001081851418 -0.000044077244
-0.061000 0.001043060354 0.001086698117 -0.000043637763
-0.060500 0.001048362736 0.001091556775 -0.000043194039
-0.060000 0.001053681349 0.001096427414 -0.000042746065
-0.059500 0.001059016223 0.001101310053 -0.000042293830
-0.059000 0.001064367387 0.001106204713 -0.000041837326
-0.058500 0.001069734869 0.001111111412 -0.000041376543
-0.058000 0.001075118700 0.001116030172 -0.000040911471
-0.057500 0.001080518910 0.001120961012 -0.000040442102
-0.057000 0.001085935526 0.001125903953 -0.000039968426
-0.056500 0.001091368580 0.001130859014 -0.000039490434
-0.056000 0.001096818101 0.001135826216 -0.000039008116
-0.055500 0.001102284117 0.001140805579 -0.000038521462
-0.055000 0.001107766659 0.001145797123 -0.000038030464
-0.054500 0.001113265757 0.001150800869 -0.000037535112
-0.054000 0.001118781440 0.001155816836 -0.000037035396
-0.053500 0.001124313737 0.001160845045 -0.000036531308
-0.053000 0.001129862680 0.001165885516 -0.000036022837
-0.052500 0.001135428296 0.001170938270 -0.000035509974
-0.052000 0.001141010617 0.001176003326 -0.000034992709
-0.051500 0.001146609672 0.001181080706 -0.000034471034
-0.051000 0.001152225491 0.001186170429 -0.000033944938
-0.050500 0.001157858104 0.001191272516 -0.000033414412
-0.050000 0.001163507541 0.001196386988 -0.000032879447
-0.049500 0.001169173831 0.001201513864 -0.000032340033
-0.049000 0.001174857006 0.001206653165 -0.000031796160
-0.048500 0.001180557094 0.001211804913 -0.000031247818
-0.048000 0.001186274127 0.001216969126 -0.000030694999
-0.047500 0.001192008134 0.001222145827 -0.000030137692
-0.047000 0.001197759146 0.001227335035 -0.000029575889
-0.046500 0.001203527192 0.001232536770 -0.000029009578
-0.046000 0.001209312304 0.001237751055 -0.000028438751
-0.045500 0.001215114510 0.001242977908 -0.000027863398
-0.045000 0.001220933842 0.001248217352 -0.000027283510
-0.044500 0.001226770330 0.001253469406 -0.000026699076
-0.044000 0.001232624005 0.001258734091 -0.000026110087
-0.043500 0.001238494896 0.001264011429 -0.000025516533
-0.043000 0.001244383034 0.001269301439 -0.000024918404
-0.042500 0.001250288450 0.001274604142 -0.000024315692
-0.042000 0.001256211175 0.001279919560 -0.000023708385
-0.041500 0.001262151238 0.001285247713 -0.000023096475
-0.041000 0.001268108671 0.001290588622 -0.000022479951
-0.040500 0.001274083504 0.001295942308 -0.000021858803
-0.040000 0.001280075768 0.001301308791 -0.000021233023
-0.039500 0.001286085493 0.001306688093 -0.000020602600
-0.039000 0.001292112711 0.001312080235 -0.000019967523
-0.038500 0.001298157452 0.001317485237 -0.000019327785
-0.038000 0.001304219747 0.001322903120 -0.000018683373
-0.037500 0.001310299626 0.001328333906 -0.000018034280
-0.037000 0.001316397122 0.001333777616 -0.000017380494
-0.036500 0.001322512264 0.001339234270 -0.000016722006
-0.036000 0.001328645083 0.001344703889 -0.000016058806
-0.035500 0.001334795611 0.001350186496 -0.000015390885
-0.035000 0.001340963879 0.001355682110 -0.000014718231
-0.034500 0.001347149918 0.001361190753 -0.000014040836
-0.034000 0.001353353758 0.001366712447 -0.000013358689
-0.033500 0.001359575431 0.001372247211 -0.000012671780
-0.033000 0.001365814969 0.001377795069 -0.000011980100
-0.032500 0.001372072402 0.001383356040 -0.000011283638
-0.032000 0.001378347762 0.001388930146 -0.000010582384
-0.031500 0.001384641080 0.001394517408 -0.000009876329
-0.031000 0.001390952387 0.001400117848 -0.000009165462
-0.030500 0.001397281714 0.001405731487 -0.000008449773
-0.030000 0.001403629094 0.001411358346 -0.000007729252
-0.029500 0.001409994557 0.001416998447 -0.000007003890
-0.029000 0.001416378136 0.001422651811 -0.000006273675
-0.028500 0.001422779861 0.001428318460 -0.000005538599
-0.028000 0.001429199764 0.001433998414 -0.000004798650
-0.027500 0.001435637876 0.001439691696 -0.000004053819
-0.027000 0.001442094230 0.001445398327 -0.000003304096
-0.026500 0.001448568857 0.001451118328 -0.000002549471
-0.026000 0.001455061789 0.001456851721 -0.000001789932
-0.025500 0.001461573057 0.001462598527 -0.000001025471
-0.025000 0.001468102693 0.001468358769 -0.000000256076
-0.024834 0.001470270748 0.001470270748 0.000000000000
-0.024500 0.001474650729 0.001474132467 0.000000518261
-0.024000 0.001481217196 0.001479919644 0.000001297552
-0.023500 0.001487802128 0.001485720321 0.000002081807
-0.023000 0.001494405555 0.001491534519 0.000002871036
-0.022500 0.001501027509 0.001497362261 0.000003665248
-0.022000 0.001507668024 0.001503203568 0.000004464456
-0.021500 0.001514327129 0.001509058462 0.000005268667
-0.021000 0.001521004858 0.001514926964 0.000006077894
-0.020500 0.001527701243 0.001520809097 0.000006892146
-0.020000 0.001534416316 0.001526704882 0.000007711434
-0.019500 0.001541150109 0.001532614341 0.000008535768
-0.019000 0.001547902654 0.001538537496 0.000009365157
-0.018500 0.001554673983 0.001544474369 0.000010199614
-0.018000 0.001561464129 0.001550424982 0.000011039147
-0.017500 0.001568273124 0.001556389356 0.000011883768
-0.017000 0.001575101001 0.001562367514 0.000012733487
-0.016500 0.001581947791 0.001568359478 0.000013588313
-0.016000 0.001588813528 0.001574365269 0.000014448258
-0.015500 0.001595698243 0.001580384911 0.000015313332
-0.015000 0.001602601969 0.001586418423 0.000016183546
-0.014500 0.001609524739 0.001592465830 0.000017058909
-0.014000 0.001616466586 0.001598527153 0.000017939433
-0.013500 0.001623427541 0.001604602413 0.000018825128
-0.013000 0.001630407638 0.001610691634 0.000019716004
-0.012500 0.001637406909 0.001616794837 0.000020612071
-0.012000 0.001644425386 0.001622912045 0.000021513341
-0.011500 0.001651463104 0.001629043280 0.000022419824
-0.011000 0.001658520094 0.001635188563 0.000023331531
-0.010500 0.001665596389 0.001641347918 0.000024248471
-0.010000 0.001672692023 0.001647521367 0.000025170656
-0.009500 0.001679807028 0.001653708931 0.000026098096
-0.009000 0.001686941436 0.001659910634 0.000027030802
-0.008500 0.001694095282 0.001666126498 0.000027968784
-0.008000 0.001701268597 0.001672356544 0.000028912053
-0.007500 0.001708461416 0.001678600796 0.000029860620
-0.007000 0.001715673771 0.001684859276 0.000030814495
-0.006500 0.001722905695 0.001691132006 0.000031773689
-0.006000 0.001730157221 0.001697419009 0.000032738212
-0.005500 0.001737428383 0.001703720307 0.000033708076
-0.005000 0.001744719214 0.001710035923 0.000034683291
-0.004500 0.001752029748 0.001716365880 0.000035663868
-0.004000 0.001759360016 0.001722710200 0.000036649817
-0.003500 0.001766710053 0.001729068905 0.000037641149
-0.003000 0.001774079893 0.001735442018 0.000038637875
-0.002500 0.001781469568 0.001741829562 0.000039640006
-0.002000 0.001788879112 0.001748231560 0.000040647552
-0.001500 0.001796308559 0.001754648034 0.000041660525
-0.001000 0.001803757942 0.001761079007 0.000042678935
-0.000500 0.001811227294 0.001767524502 0.000043702792
0.000000 0.001818716650 0.001773984541 0.000044732109


==> loose.dat <==
theta VS VA VP
-1.000000 0.001243730248 0.001039981846 0.000203748402
-0.999500 0.001242907141 0.001039648499 0.000203258641
-0.999000 0.001242083175 0.001039314561 0.000202768614
-0.998500 0.001241258351 0.001038980030 0.000202278321
-0.998000 0.001240432668 0.001038644906 0.000201787762
-0.997500 0.001239606127 0.001038309188 0.000201296939
-0.997000 0.001238778726 0.001037972875 0.000200805851
-0.996500 0.001237950466 0.001037635965 0.000200314501
-0.996000 0.001237121347 0.001037298458 0.000199822888
-0.995500 0.001236291368 0.001036960354 0.000199331014
-0.995000 0.001235460529 0.001036621650 0.000198838879
-0.994500 0.001234628831 0.001036282346 0.000198346485
-0.994000 0.001233796272 0.001035942441 0.000197853831
-0.993500 0.001232962853 0.001035601935 0.000197360919
-0.993000 0.001232128574 0.001035260825 0.000196867749
-0.992500 0.001231293435 0.001034919112 0.000196374323
-0.992000 0.001230457434 0.001034576794 0.000195880640
-0.991500 0.001229620573 0.001034233871 0.000195386703
-0.991000 0.001228782852 0.001033890340 0.000194892511
-0.990500 0.001227944269 0.001033546202 0.000194398066
-0.990000 0.001227104825 0.001033201456 0.000193903369
-0.989500 0.001226264519 0.001032856100 0.000193408419
-0.989000 0.001225423352 0.001032510133 0.000192913219
-0.988500 0.001224581324 0.001032163555 0.000192417768
-0.988000 0.001223738434 0.001031816365 0.000191922069
-0.987500 0.001222894682 0.001031468561 0.000191426120
-0.987000 0.001222050068 0.001031120143 0.000190929925
-0.986500 0.001221204591 0.001030771109 0.000190433482
-0.986000 0.001220358253 0.001030421459 0.000189936794
-0.985500 0.001219511052 0.001030071192 0.000189439860
-0.985000 0.001218662989 0.001029720307 0.000188942683
-0.984500 0.001217814064 0.001029368802 0.000188445262
-0.984000 0.001216964276 0.001029016677 0.000187947599
-0.983500 0.001216113624 0.001028663931 0.000187449694
-0.983000 0.001215262111 0.001028310562 0.000186951548
-0.982500 0.001214409734 0.001027956571 0.000186453163
-0.982000 0.001213556494 0.001027601955 0.000185954539
-0.981500 0.001212702390 0.001027246714 0.000185455676
-0.981000 0.001211847424 0.001026890847 0.000184956577
-0.980500 0.001210991594 0.001026534353 0.000184457241
-0.980000 0.001210134901 0.001026177231 0.000183957670
-0.979500 0.001209277344 0.001025819480 0.000183457864
-0.979000 0.001208418923 0.001025461099 0.000182957825
-0.978500 0.001207559639 0.001025102086 0.000182457553
-0.978000 0.001206699491 0.001024742442 0.000181957049
-0.977500 0.001205838479 0.001024382164 0.000181456315
-0.977000 0.001204976603 0.001024021253 0.000180955350
-0.976500 0.001204113863 0.001023659706 0.000180454157
-0.976000 0.001203250258 0.001023297523 0.000179952735
-0.975500 0.001202385790 0.001022934704 0.000179451086
-0.975000 0.001201520457 0.001022571246 0.000178949211
-0.974500 0.001200654260 0.001022207149 0.000178447111
-0.974000 0.001199787199 0.001021842412 0.000177944787
-0.973500 0.001198919273 0.001021477034 0.000177442239
-0.973000 0.001198050482 0.001021111014 0.000176939468
-0.972500 0.001197180827 0.001020744351 0.000176436476
-0.972000 0.001196310307 0.001020377044 0.000175933264
-0.971500 0.001195438923 0.001020009091 0.000175429831
-0.971000 0.001194566673 0.001019640493 0.000174926181
-0.970500 0.001193693559 0.001019271247 0.000174422312
-0.970000 0.001192819580 0.001018901353 0.000173918227
-0.969500 0.001191944736 0.001018530810 0.000173413926
-0.969000 0.001191069028 0.001018159617 0.000172909410
-0.968500 0.001190192454 0.001017787773 0.000172404681
-0.968000 0.001189315015 0.001017415276 0.000171899738
-0.967500 0.001188436711 0.001017042127 0.000171394584
-0.967000 0.001187557542 0.001016668323 0.000170889219
-0.966500 0.001186677508 0.001016293863 0.000170383645
-0.966000 0.001185796608 0.001015918748 0.000169877861
-0.965500 0.001184914844 0.001015542975 0.000169371869
-0.965000 0.001184032214 0.001015166543 0.000168865671
-0.964500 0.001183148719 0.001014789452 0.000168359267
-0.964000 0.001182264359 0.001014411701 0.000167852658
-0.963500 0.001181379134 0.001014033288 0.000167345845
-0.963000 0.001180493043 0.001013654213 0.000166838830
-0.962500 0.001179606087 0.001013274474 0.000166331613
-0.962000 0.001178718266 0.001012894071 0.000165824195
-0.961500 0.001177829579 0.001012513002 0.000165316577
-0.961000 0.001176940027 0.001012131266 0.000164808761
-0.960500 0.001176049610 0.001011748863 0.000164300747
-0.960000 0.001175158328 0.001011365791 0.000163792537
-0.959500 0.001174266180 0.001010982049 0.000163284131
-0.959000 0.001173373167 0.001010597636 0.000162775530
-0.958500 0.001172479288 0.001010212552 0.000162266737
-0.958000 0.001171584545 0.001009826794 0.000161757750
-0.957500 0.001170688936 0.001009440363 0.000161248573
-0.957000 0.001169792462 0.001009053256 0.000160739205
-0.956500 0.001168895122 0.001008665474 0.000160229649
-0.956000 0.001167996918 0.001008277014 0.000159719904
-0.955500 0.001167097848 0.001007887876 0.000159209972
-0.955000 0.001166197913 0.001007498059 0.000158699854
-0.954500 0.001165297113 0.001007107561 0.000158189552
-0.954000 0.001164395448 0.001006716382 0.000157679066
-0.953500 0.001163492918 0.001006324521 0.000157168397
-0.953000 0.001162589523 0.001005931976 0.000156657546
-0.952500 0.001161685262 0.001005538747 0.000156146515
-0.952000 0.001160780137 0.001005144832 0.000155635305
-0.951500 0.001159874147 0.001004750230 0.000155123917
-0.951000 0.001158967293 0.001004354941 0.000154612352
-0.950500 0.001158059573 0.001003958963 0.000154100610
-0.950000 0.001157150989 0.001003562295 0.000153588694
-0.949500 0.001156241540 0.001003164936 0.000153076604
-0.949000 0.001155331226 0.001002766884 0.000152564342
-0.948500 0.001154420048 0.001002368140 0.000152051908
-0.948000 0.001153508005 0.001001968702 0.000151539303
-0.947500 0.001152595098 0.001001568568 0.000151026530
-0.947000 0.001151681327 0.001001167738 0.000150513588
-0.946500 0.001150766691 0.001000766211 0.000150000480
-0.946000 0.001149851191 0.001000363985 0.000149487206
-0.945500 0.001148934827 0.000999961059 0.000148973768
-0.945000 0.001148017599 0.000999557433 0.000148460166
-0.944500 0.001147099506 0.000999153105 0.000147946402
-0.944000 0.001146180550 0.000998748074 0.000147432476
-0.943500 0.001145260731 0.000998342339 0.000146918391
-0.943000 0.001144340047 0.000997935899 0.000146404148
-0.942500 0.001143418500 0.000997528753 0.000145889747
-0.942000 0.001142496089 0.000997120900 0.000145375189
-0.941500 0.001141572815 0.000996712339 0.000144860477
-0.941000 0.001140648678 0.000996303068 0.000144345610
-0.940500 0.001139723677 0.000995893086 0.000143830591
-0.940000 0.001138797814 0.000995482393 0.000143315420
-0.939500 0.001137871087 0.000995070988 0.000142800099
-0.939000 0.001136943497 0.000994658868 0.000142284629
-0.938500 0.001136015045 0.000994246034 0.000141769012
-0.938000 0.001135085730 0.000993832483 0.000141253247
-0.937500 0.001134155553 0.000993418216 0.000140737337
-0.937000 0.001133224513 0.000993003230 0.000140221283
-0.936500 0.001132292611 0.000992587524 0.000139705086
-0.936000 0.001131359846 0.000992171099 0.000139188748
-0.935500 0.001130426220 0.000991753952 0.000138672269
-0.935000 0.001129491732 0.000991336082 0.000138155650
-0.934500 0.001128556382 0.000990917488 0.000137638894
-0.934000 0.001127620171 0.000990498169 0.000137122001
-0.933500 0.001126683098 0.000990078125 0.000136604973
-0.933000 0.001125745164 0.000989657353 0.000136087811
-0.932500 0.001124806368 0.000989235853 0.000135570515
-0.932000 0.001123866712 0.000988813623 0.000135053088
-0.931500 0.001122926195 0.000988390664 0.000134535531
-0.931000 0.001121984817 0.000987966972 0.000134017845
-0.930500 0.001121042579 0.000987542548 0.000133500031
-0.930000 0.001120099480 0.000987117389 0.000132982091
-0.929500 0.001119155521 0.000986691496 0.000132464025
-0.929000 0.001118210702 0.000986264866 0.000131945836
-0.928500 0.001117265024 0.000985837500 0.000131427524
-0.928000 0.001116318485 0.000985409394 0.000130909091
-0.927500 0.001115371087 0.000984980550 0.000130390538
-0.927000 0.001114422830 0.000984550964 0.000129871866
-0.926500 0.001113473714 0.000984120637 0.000129353077
-0.926000 0.001112523739 0.000983689567 0.000128834172
-0.925500 0.001111572905 0.000983257752 0.000128315153
-0.925000 0.001110621213 0.000982825192 0.000127796020
-0.924500 0.001109668662 0.000982391886 0.000127276776
-0.924000 0.001108715253 0.000981957833 0.000126757421
-0.923500 0.001107760987 0.000981523030 0.000126237956
-0.923000 0.001106805862 0.000981087478 0.000125718384
-0.922500 0.001105849880 0.000980651175 0.000125198705
-0.922000 0.001104893041 0.000980214119 0.000124678922
-0.921500 0.001103935345 0.000979776311 0.000124159034
-0.921000 0.001102976792 0.000979337748 0.000123639044
-0.920500 0.001102017382 0.000978898429 0.000123118953
-0.920000 0.001101057116 0.000978458353 0.000122598762
-0.919500 0.001100095993 0.000978017520 0.000122078474
-0.919000 0.001099134015 0.000977575927 0.000121558088
-0.918500 0.001098171181 0.000977133574 0.000121037607
-0.918000 0.001097207492 0.000976690460 0.000120517032
-0.917500 0.001096242947 0.000976246583 0.000119996364
-0.917000 0.001095277547 0.000975801942 0.000119475605
-0.916500 0.001094311293 0.000975356537 0.000118954756
-0.916000 0.001093344184 0.000974910365 0.000118433819
-0.915500 0.001092376221 0.000974463426 0.000117912795
-0.915000 0.001091407404 0.000974015719 0.000117391685
-0.914500 0.001090437733 0.000973567242 0.000116870492
-0.914000 0.001089467209 0.000973117994 0.000116349215
-0.913500 0.001088495832 0.000972667974 0.000115827858
-0.913000 0.001087523602 0.000972217181 0.000115306420
-0.912500 0.001086550519 0.000971765614 0.000114784905
-0.912000 0.001085576583 0.000971313271 0.000114263312
-0.911500 0.001084601796 0.000970860152 0.000113741645
-0.911000 0.001083626157 0.000970406254 0.000113219903
-0.910500 0.001082649666 0.000969951578 0.000112698089
-0.910000 0.001081672325 0.000969496121 0.000112176204
-0.909500 0.001080694132 0.000969039883 0.000111654249
-0.909000 0.001079715089 0.000968582862 0.000111132227
-0.908500 0.001078735195 0.000968125057 0.000110610138
-0.908000 0.001077754451 0.000967666468 0.000110087984
-0.907500 0.001076772858 0.000967207092 0.000109565766
-0.907000 0.001075790415 0.000966746928 0.000109043487
-0.906500 0.001074807123 0.000966285976 0.000108521147
-0.906000 0.001073822983 0.000965824234 0.000107998748
-0.905500 0.001072837994 0.000965361702 0.000107476292
-0.905000 0.001071852157 0.000964898377 0.000106953780
-0.904500 0.001070865472 0.000964434258 0.000106431214
-0.904000 0.001069877939 0.000963969345 0.000105908594
-0.903500 0.001068889560 0.000963503636 0.000105385924
-0.903000 0.001067900333 0.000963037130 0.000104863203
-0.902500 0.001066910260 0.000962569825 0.000104340435
-0.902000 0.001065919341 0.000962101722 0.000103817620
-0.901500 0.001064927577 0.000961632817 0.000103294760
-0.901000 0.001063934967 0.000961163111 0.000102771856
-0.900500 0.001062941511 0.000960692601 0.000102248910
-0.900000 0.001061947212 0.000960221287 0.000101725924
-0.899500 0.001060952067 0.000959749168 0.000101202900
-0.899000 0.001059956079 0.000959276241 0.000100679838
-0.898500 0.001058959247 0.000958802507 0.000100156740
-0.898000 0.001057961572 0.000958327963 0.000099633609
-0.897500 0.001056963054 0.000957852609 0.000099110445
-0.897000 0.001055963694 0.000957376444 0.000098587251
-0.896500 0.001054963492 0.000956899465 0.000098064027
-0.896000 0.001053962447 0.000956421672 0.000097540775
-0.895500 0.001052960562 0.000955943064 0.000097017498
-0.895000 0.001051957835 0.000955463639 0.000096494197
-0.894500 0.001050954268 0.000954983396 0.000095970872
-0.894000 0.001049949861 0.000954502334 0.000095447527
-0.893500 0.001048944614 0.000954020452 0.000094924163
-0.893000 0.001047938528 0.000953537748 0.000094400780
-0.892500 0.001046931603 0.000953054222 0.000093877382
-0.892000 0.001045923840 0.000952569871 0.000093353969
-0.891500 0.001044915238 0.000952084695 0.000092830543
-0.891000 0.001043905799 0.000951598692 0.000092307106
-0.890500 0.001042895522 0.000951111862 0.000091783660
-0.890000 0.001041884409 0.000950624202 0.000091260206
-0.889500 0.001040872459 0.000950135712 0.000090736746
-0.889000 0.001039859673 0.000949646391 0.000090213282
-0.888500 0.001038846052 0.000949156237 0.000089689815
-0.888000 0.001037831595 0.000948665248 0.000089166347
-0.887500 0.001036816305 0.000948173425 0.000088642880
-0.887000 0.001035800179 0.000947680764 0.000088119415
-0.886500 0.001034783221 0.000947187266 0.000087595955
-0.886000 0.001033765429 0.000946692929 0.000087072500
-0.885500 0.001032746804 0.000946197751 0.000086549053
-0.885000 0.001031727347 0.000945701732 0.000086025615
-0.884500 0.001030707058 0.000945204869 0.000085502188
-0.884000 0.001029685937 0.000944707163 0.000084978774
-0.883500 0.001028663986 0.000944208611 0.000084455375
-0.883000 0.001027641204 0.000943709212 0.000083931992
-0.882500 0.001026617592 0.000943208965 0.000083408627
-0.882000 0.001025593151 0.000942707869 0.000082885282
-0.881500 0.001024567881 0.000942205922 0.000082361959
-0.881000 0.001023541782 0.000941703124 0.000081838659
-0.880500 0.001022514856 0.000941199472 0.000081315384
-0.880000 0.001021487102 0.000940694966 0.000080792136
-0.879500 0.001020458521 0.000940189604 0.000080268916
-0.879000 0.001019429113 0.000939683386 0.000079745728
-0.878500 0.001018398880 0.000939176308 0.000079222571
-0.878000 0.001017367821 0.000938668372 0.000078699449
-0.877500 0.001016335937 0.000938159574 0.000078176363
-0.877000 0.001015303229 0.000937649915 0.000077653315
-0.876500 0.001014269697 0.000937139392 0.000077130306
-0.876000 0.001013235342 0.000936628004 0.000076607338
-0.875500 0.001012200164 0.000936115750 0.000076084414
-0.875000 0.001011164164 0.000935602629 0.000075561535
-0.874500 0.001010127342 0.000935088639 0.000075038703
-0.874000 0.001009089699 0.000934573779 0.000074515920
-0.873500 0.001008051235 0.000934058048 0.000073993187
-0.873000 0.001007011951 0.000933541444 0.000073470507
-0.872500 0.001005971848 0.000933023967 0.000072947882
-0.872000 0.001004930926 0.000932505614 0.000072425312
-0.871500 0.001003889186 0.000931986385 0.000071902801
-0.871000 0.001002846627 0.000931466278 0.000071380350
-0.870500 0.001001803252 0.000930945292 0.000070857960
-0.870000 0.001000759060 0.000930423425 0.000070335635
-0.869500 0.000999714052 0.000929900677 0.000069813375
-0.869000 0.000998668229 0.000929377046 0.000069291183
-0.868500 0.000997621590 0.000928852530 0.000068769060
-0.868000 0.000996574138 0.000928327129 0.000068247009
-0.867500 0.000995525872 0.000927800840 0.000067725031
-0.867000 0.000994476793 0.000927273664 0.000067203129
-0.866500 0.000993426901 0.000926745597 0.000066681304
-0.866000 0.000992376198 0.000926216640 0.000066159558
-0.865500 0.000991324683 0.000925686790 0.000065637893
-0.865000 0.000990272358 0.000925156047 0.000065116311
-0.864500 0.000989219223 0.000924624408 0.000064594814
-0.864000 0.000988165278 0.000924091874 0.000064073404
-0.863500 0.000987110525 0.000923558441 0.000063552084
-0.863000 0.000986054964 0.000923024110 0.000063030854
-0.862500 0.000984998595 0.000922488878 0.000062509717
-0.862000 0.000983941420 0.000921952744 0.000061988675
-0.861500 0.000982883438 0.000921415708 0.000061467730
-0.861000 0.000981824651 0.000920877767 0.000060946884
-0.860500 0.000980765059 0.000920338920 0.000060426139
-0.860000 0.000979704663 0.000919799167 0.000059905497
-0.859500 0.000978643464 0.000919258504 0.000059384959
-0.859000 0.000977581462 0.000918716933 0.000058864529
-0.858500 0.000976518657 0.000918174449 0.000058344208
-0.858000 0.000975455052 0.000917631054 0.000057823998
-0.857500 0.000974390645 0.000917086744 0.000057303900
-0.857000 0.000973325438 0.000916541520 0.000056783918
-0.856500 0.000972259432 0.000915995379 0.000056264054
-0.856000 0.000971192628 0.000915448320 0.000055744308
-0.855500 0.000970125025 0.000914900341 0.000055224684
-0.855000 0.000969056625 0.000914351442 0.000054705183
-0.854500 0.000967987428 0.000913801621 0.000054185807
-0.854000 0.000966917436 0.000913250876 0.000053666559
-0.853500 0.000965846648 0.000912699207 0.000053147441
-0.853000 0.000964775066 0.000912146612 0.000052628454
-0.852500 0.000963702690 0.000911593089 0.000052109602
-0.852000 0.000962629522 0.000911038637 0.000051590885
-0.851500 0.000961555561 0.000910483255 0.000051072306
-0.851000 0.000960480808 0.000909926941 0.000050553867
-0.850500 0.000959405265 0.000909369694 0.000050035571
-0.850000 0.000958328932 0.000908811513 0.000049517419
-0.849500 0.000957251809 0.000908252396 0.000048999413
-0.849000 0.000956173899 0.000907692342 0.000048481556
-0.848500 0.000955095200 0.000907131349 0.000047963850
-0.848000 0.000954015714 0.000906569417 0.000047446297
-0.847500 0.000952935442 0.000906006543 0.000046928900
-0.847000 0.000951854385 0.000905442726 0.000046411659
-0.846500 0.000950772543 0.000904877965 0.000045894578
-0.846000 0.000949689917 0.000904312259 0.000045377659
-0.845500 0.000948606509 0.000903745605 0.000044860903
-0.845000 0.000947522317 0.000903178004 0.000044344314
-0.844500 0.000946437345 0.000902609452 0.000043827893
-0.844000 0.000945351591 0.000902039950 0.000043311642
-0.843500 0.000944265058 0.000901469495 0.000042795564
-0.843000 0.000943177746 0.000900898086 0.000042279660
-0.842500 0.000942089655 0.000900325721 0.000041763934
-0.842000 0.000941000788 0.000899752400 0.000041248388
-0.841500 0.000939911143 0.000899178121 0.000040733022
-0.841000 0.000938820723 0.000898602882 0.000040217841
-0.840500 0.000937729527 0.000898026682 0.000039702845
-0.840000 0.000936637558 0.000897449519 0.000039188038
-0.839500 0.000935544815 0.000896871393 0.000038673422
-0.839000 0.000934451300 0.000896292302 0.000038158998
-0.838500 0.000933357013 0.000895712244 0.000037644770
-0.838000 0.000932261956 0.000895131217 0.000037130738
-0.837500 0.000931166129 0.000894549222 0.000036616907
-0.837000 0.000930069532 0.000893966255 0.000036103277
-0.836500 0.000928972168 0.000893382316 0.000035589852
-0.836000 0.000927874036 0.000892797403 0.000035076633
-0.835500 0.000926775138 0.000892211515 0.000034563624
-0.835000 0.000925675475 0.000891624650 0.000034050825
-0.834500 0.000924575047 0.000891036807 0.000033538240
-0.834000 0.000923473855 0.000890447984 0.000033025871
-0.833500 0.000922371900 0.000889858181 0.000032513720
-0.833000 0.000921269184 0.000889267395 0.000032001789
-0.832500 0.000920165706 0.000888675625 0.000031490082
-0.832000 0.000919061469 0.000888082870 0.000030978599
-0.831500 0.000917956472 0.000887489128 0.000030467344
-0.831000 0.000916850717 0.000886894397 0.000029956320
-0.830500 0.000915744205 0.000886298677 0.000029445527
-0.830000 0.000914636936 0.000885701966 0.000028934970
-0.829500 0.000913528912 0.000885104263 0.000028424649
-0.829000 0.000912420133 0.000884505565 0.000027914568
-0.828500 0.000911310601 0.000883905872 0.000027404729
-0.828000 0.000910200316 0.000883305182 0.000026895134
-0.827500 0.000909089279 0.000882703493 0.000026385786
-0.827000 0.000907977492 0.000882100805 0.000025876687
-0.826500 0.000906864955 0.000881497115 0.000025367840
-0.826000 0.000905751669 0.000880892423 0.000024859247
-0.825500 0.000904637636 0.000880286726 0.000024350910
-0.825000 0.000903522856 0.000879680023 0.000023842832
-0.824500 0.000902407329 0.000879072313 0.000023335016
-0.824000 0.000901291058 0.000878463595 0.000022827463
-0.823500 0.000900174043 0.000877853866 0.000022320177
-0.823000 0.000899056286 0.000877243126 0.000021813160
-0.822500 0.000897937786 0.000876631373 0.000021306414
-0.822000 0.000896818546 0.000876018605 0.000020799941
-0.821500 0.000895698566 0.000875404820 0.000020293745
-0.821000 0.000894577847 0.000874790019 0.000019787828
-0.820500 0.000893456390 0.000874174198 0.000019282192
-0.820000 0.000892334196 0.000873557357 0.000018776839
-0.819500 0.000891211267 0.000872939493 0.000018271774
-0.819000 0.000890087603 0.000872320607 0.000017766996
-0.818500 0.000888963205 0.000871700695 0.000017262511
-0.818000 0.000887838075 0.000871079756 0.000016758319
-0.817500 0.000886712214 0.000870457790 0.000016254424
-0.817000 0.000885585621 0.000869834794 0.000015750827
-0.816500 0.000884458300 0.000869210767 0.000015247533
-0.816000 0.000883330250 0.000868585708 0.000014744542
-0.815500 0.000882201473 0.000867959614 0.000014241858
-0.815000 0.000881071969 0.000867332485 0.000013739484
-0.814500 0.000879941741 0.000866704319 0.000013237421
-0.814000 0.000878810789 0.000866075115 0.000012735674
-0.813500 0.000877679113 0.000865444870 0.000012234243
-0.813000 0.000876546716 0.000864813584 0.000011733132
-0.812500 0.000875413598 0.000864181255 0.000011232343
-0.812000 0.000874279761 0.000863547881 0.000010731879
-0.811500 0.000873145205 0.000862913462 0.000010231743
-0.811000 0.000872009931 0.000862277994 0.000009731937
-0.810500 0.000870873942 0.000861641477 0.000009232464
-0.810000 0.000869737237 0.000861003910 0.000008733327
-0.809500 0.000868599818 0.000860365290 0.000008234528
-0.809000 0.000867461687 0.000859725617 0.000007736070
-0.808500 0.000866322844 0.000859084889 0.000007237955
-0.808000 0.000865183290 0.000858443103 0.000006740187
-0.807500 0.000864043027 0.000857800260 0.000006242767
-0.807000 0.000862902056 0.000857156356 0.000005745700
-0.806500 0.000861760377 0.000856511391 0.000005248986
-0.806000 0.000860617993 0.000855865363 0.000004752630
-0.805500 0.000859474904 0.000855218271 0.000004256633
-0.805000 0.000858331112 0.000854570113 0.000003760999
-0.804500 0.000857186617 0.000853920887 0.000003265730
-0.804000 0.000856041422 0.000853270592 0.000002770830
-0.803500 0.000854895526 0.000852619226 0.000002276300
-0.803000 0.000853748931 0.000851966788 0.000001782143
-0.802500 0.000852601639 0.000851313277 0.000001288363
-0.802000 0.000851453651 0.000850658690 0.000000794961
-0.801500 0.000850304968 0.000850003026 0.000000301942
-0.801194 0.000849600690 0.000849600690 0.000000000000
-0.801000 0.000849155591 0.000849346284 -0.000000190693
-0.800500 0.000848005521 0.000848688462 -0.000000682941
-0.800000 0.000846854760 0.000848029558 -0.000001174798
-0.799500 0.000845703308 0.000847369571 -0.000001666262
-0.799000 0.000844551168 0.000846708499 -0.000002157331
-0.798500 0.000843398341 0.000846046342 -0.000002648001
-0.798000 0.000842244826 0.000845383096 -0.000003138270
-0.797500 0.000841090627 0.000844718761 -0.000003628134
-0.797000 0.000839935744 0.000844053335 -0.000004117591
-0.796500 0.000838780178 0.000843386817 -0.000004606638
-0.796000 0.000837623932 0.000842719204 -0.000005095273
-0.795500 0.000836467005 0.000842050496 -0.000005583492
-0.795000 0.000835309399 0.000841380691 -0.000006071292
-0.794500 0.000834151116 0.000840709787 -0.000006558670
-0.794000 0.000832992157 0.000840037782 -0.000007045625
-0.793500 0.000831832523 0.000839364675 -0.000007532152
-0.793000 0.000830672216 0.000838690465 -0.000008018249
-0.792500 0.000829511236 0.000838015150 -0.000008503913
-0.792000 0.000828349586 0.000837338727 -0.000008989141
-0.791500 0.000827187266 0.000836661197 -0.000009473930
-0.791000 0.000826024278 0.000835982556 -0.000009958278
-0.790500 0.000824860624 0.000835302804 -0.000010442180
-0.790000 0.000823696304 0.000834621939 -0.000010925635
-0.789500 0.000822531319 0.000833939959 -0.000011408640
-0.789000 0.000821365672 0.000833256863 -0.000011891190
-0.788500 0.000820199364 0.000832572648 -0.000012373284
-0.788000 0.000819032395 0.000831887314 -0.000012854919
-0.787500 0.000817864768 0.000831200859 -0.000013336091
-0.787000 0.000816696484 0.000830513282 -0.000013816797
-0.786500 0.000815527544 0.000829824579 -0.000014297035
-0.786000 0.000814357949 0.000829134751 -0.000014776802
-0.785500 0.000813187702 0.000828443795 -0.000015256094
-0.785000 0.000812016802 0.000827751710 -0.000015734908
-0.784500 0.000810845253 0.000827058494 -0.000016213242
-0.784000 0.000809673054 0.000826364146 -0.000016691092
-0.783500 0.000808500209 0.000825668663 -0.000017168455
-0.783000 0.000807326717 0.000824972045 -0.000017645328
-0.782500 0.000806152581 0.000824274290 -0.000018121709
-0.782000 0.000804977801 0.000823575395 -0.000018597594
-0.781500 0.000803802380 0.000822875360 -0.000019072980
-0.781000 0.000802626319 0.000822174182 -0.000019547863
-0.780500 0.000801449619 0.000821471861 -0.000020022242
-0.780000 0.000800272282 0.000820768394 -0.000020496113
-0.779500 0.000799094309 0.000820063780 -0.000020969472
-0.779000 0.000797915701 0.000819358017 -0.000021442316
-0.778500 0.000796736461 0.000818651104 -0.000021914643
-0.778000 0.000795556589 0.000817943039 -0.000022386449
-0.777500 0.000794376088 0.000817233820 -0.000022857732
-0.777000 0.000793194958 0.000816523446 -0.000023328487
-0.776500 0.000792013202 0.000815811914 -0.000023798712
-0.776000 0.000790830820 0.000815099224 -0.000024268404
-0.775500 0.000789647814 0.000814385374 -0.000024737560
-0.775000 0.000788464186 0.000813670361 -0.000025206175
-0.774500 0.000787279937 0.000812954185 -0.000025674248
-0.774000 0.000786095069 0.000812236844 -0.000026141775
-0.773500 0.000784909583 0.000811518335 -0.000026608752
-0.773000 0.000783723481 0.000810798658 -0.000027075177
-0.772500 0.000782536765 0.000810077811 -0.000027541046
-0.772000 0.000781349435 0.000809355792 -0.000028006357
-0.771500 0.000780161494 0.000808632599 -0.000028471105
-0.771000 0.000778972943 0.000807908231 -0.000028935288
-0.770500 0.000777783784 0.000807182686 -0.000029398902
-0.770000 0.000776594018 0.000806455962 -0.000029861944
-0.769500 0.000775403647 0.000805728058 -0.000030324411
-0.769000 0.000774212673 0.000804998972 -0.000030786299
-0.768500 0.000773021097 0.000804268702 -0.000031247606
-0.768000 0.000771828920 0.000803537247 -0.000031708327
-0.767500 0.000770636144 0.000802804605 -0.000032168460
-0.767000 0.000769442772 0.000802070774 -0.000032628002
-0.766500 0.000768248804 0.000801335753 -0.000033086949
-0.766000 0.000767054242 0.000800599539 -0.000033545297
-0.765500 0.000765859088 0.000799862132 -0.000034003044
-0.765000 0.000764663344 0.000799123529 -0.000034460185
-0.764500 0.000763467010 0.000798383729 -0.000034916718
-0.764000 0.000762270090 0.000797642730 -0.000035372640
-0.763500 0.000761072584 0.000796900530 -0.000035827947
-0.763000 0.000759874494 0.000796157129 -0.000036282635
-0.762500 0.000758675822 0.000795412523 -0.000036736701
-0.762000 0.000757476569 0.000794666711 -0.000037190142
-0.761500 0.000756276738 0.000793919692 -0.000037642954
-0.761000 0.000755076329 0.000793171464 -0.000038095135
-0.760500 0.000753875345 0.000792422025 -0.000038546680
-0.760000 0.000752673788 0.000791671374 -0.000038997586
-0.759500 0.000751471658 0.000790919508 -0.000039447850
-0.759000 0.000750268958 0.000790166426 -0.000039897468
-0.758500 0.000749065690 0.000789412126 -0.000040346437
-0.758000 0.000747861855 0.000788656607 -0.000040794753
-0.757500 0.000746657454 0.000787899867 -0.000041242413
-0.757000 0.000745452491 0.000787141904 -0.000041689414
-0.756500 0.000744246966 0.000786382717 -0.000042135751
-0.756000 0.000743040881 0.000785622303 -0.000042581422
-0.755500 0.000741834238 0.000784860661 -0.000043026423
-0.755000 0.000740627039 0.000784097789 -0.000043470750
-0.754500 0.000739419285 0.000783333685 -0.000043914400
-0.754000 0.000738210979 0.000782568349 -0.000044357369
-0.753500 0.000737002122 0.000781801777 -0.000044799655
-0.753000 0.000735792716 0.000781033968 -0.000045241252
-0.752500 0.000734582763 0.000780264921 -0.000045682158
-0.752000 0.000733372264 0.000779494634 -0.000046122370
-0.751500 0.000732161222 0.000778723105 -0.000046561883
-0.751000 0.000730949637 0.000777950332 -0.000047000694
-0.750500 0.000729737513 0.000777176313 -0.000047438800
-0.750000 0.000728524851 0.000776401047 -0.000047876196
-0.749500 0.000727311653 0.000775624532 -0.000048312880
-0.749000 0.000726097920 0.000774846767 -0.000048748847
-0.748500 0.000724883654 0.000774067748 -0.000049184094
-0.748000 0.000723668858 0.000773287476 -0.000049618618
-0.747500 0.000722453533 0.000772505947 -0.000050052414
-0.747000 0.000721237681 0.000771723161 -0.000050485479
-0.746500 0.000720021304 0.000770939115 -0.000050917810
-0.746000 0.000718804404 0.000770153807 -0.000051349403
-0.745500 0.000717586983 0.000769367237 -0.000051780254
-0.745000 0.000716369043 0.000768579401 -0.000052210359
-0.744500 0.000715150585 0.000767790299 -0.000052639714
-0.744000 0.000713931611 0.000766999928 -0.000053068317
-0.743500 0.000712712124 0.000766208287 -0.000053496163
-0.743000 0.000711492126 0.000765415375 -0.000053923249
-0.742500 0.000710271617 0.000764621188 -0.000054349571
-0.742000 0.000709050601 0.000763825725 -0.000054775124
-0.741500 0.000707829079 0.000763028986 -0.000055199906
-0.741000 0.000706607054 0.000762230967 -0.000055623913
-0.740500 0.000705384526 0.000761431667 -0.000056047140
-0.740000 0.000704161499 0.000760631084 -0.000056469585
-0.739500 0.000702937974 0.000759829217 -0.000056891243
-0.739000 0.000701713953 0.000759026063 -0.000057312110
-0.738500 0.000700489438 0.000758221621 -0.000057732183
-0.738000 0.000699264431 0.000757415889 -0.000058151458
-0.737500 0.000698038935 0.000756608865 -0.000058569931
-0.737000 0.000696812950 0.000755800548 -0.000058987598
-0.736500 0.000695586480 0.000754990936 -0.000059404456
-0.736000 0.000694359526 0.000754180026 -0.000059820500
-0.735500 0.000693132090 0.000753367817 -0.000060235727
-0.735000 0.000691904174 0.000752554307 -0.000060650133
-0.734500 0.000690675781 0.000751739495 -0.000061063714
-0.734000 0.000689446912 0.000750923378 -0.000061476466
-0.733500 0.000688217570 0.000750105955 -0.000061888385
-0.733000 0.000686987756 0.000749287224 -0.000062299467
-0.732500 0.000685757473 0.000748467182 -0.000062709709
-0.732000 0.000684526723 0.000747645829 -0.000063119106
-0.731500 0.000683295507 0.000746823163 -0.000063527655
-0.731000 0.000682063829 0.000745999181 -0.000063935352
-0.730500 0.000680831689 0.000745173881 -0.000064342192
-0.730000 0.000679599091 0.000744347263 -0.000064748172
-0.729500 0.000678366036 0.000743519324 -0.000065153288
-0.729000 0.000677132527 0.000742690062 -0.000065557535
-0.728500 0.000675898565 0.000741859475 -0.000065960910
-0.728000 0.000674664152 0.000741027562 -0.000066363409
-0.727500 0.000673429292 0.000740194320 -0.000066765028
-0.727000 0.000672193985 0.000739359748 -0.000067165763
-0.726500 0.000670958235 0.000738523845 -0.000067565609
-0.726000 0.000669722044 0.000737686607 -0.000067964563
-0.725500 0.000668485412 0.000736848034 -0.000068362621
-0.725000 0.000667248344 0.000736008123 -0.000068759779
-0.724500 0.000666010840 0.000735166872 -0.000069156032
-0.724000 0.000664772904 0.000734324281 -0.000069551377
-0.723500 0.000663534537 0.000733480346 -0.000069945809
-0.723000 0.000662295742 0.000732635066 -0.000070339324
-0.722500 0.000661056520 0.000731788439 -0.000070731919
-0.722000 0.000659816875 0.000730940464 -0.000071123589
-0.721500 0.000658576807 0.000730091138 -0.000071514330
-0.721000 0.000657336321 0.000729240459 -0.000071904138
-0.720500 0.000656095417 0.000728388426 -0.000072293009
-0.720000 0.000654854098 0.000727535037 -0.000072680938
-0.719500 0.000653612367 0.000726680289 -0.000073067922
-0.719000 0.000652370225 0.000725824182 -0.000073453957
-0.718500 0.000651127675 0.000724966713 -0.000073839037
-0.718000 0.000649884720 0.000724107879 -0.000074223160
-0.717500 0.000648641361 0.000723247681 -0.000074606320
-0.717000 0.000647397600 0.000722386114 -0.000074988514
-0.716500 0.000646153441 0.000721523178 -0.000075369737
-0.716000 0.000644908886 0.000720658871 -0.000075749985
-0.715500 0.000643663936 0.000719793191 -0.000076129255
-0.715000 0.000642418594 0.000718926135 -0.000076507541
-0.714500 0.000641172863 0.000718057702 -0.000076884839
-0.714000 0.000639926745 0.000717187890 -0.000077261146
-0.713500 0.000638680242 0.000716316698 -0.000077636456
-0.713000 0.000637433356 0.000715444123 -0.000078010767
-0.712500 0.000636186090 0.000714570163 -0.000078384072
-0.712000 0.000634938447 0.000713694816 -0.000078756369
-0.711500 0.000633690429 0.000712818081 -0.000079127652
-0.711000 0.000632442037 0.000711939955 -0.000079497918
-0.710500 0.000631193276 0.000711060438 -0.000079867162
-0.710000 0.000629944146 0.000710179526 -0.000080235380
-0.709500 0.000628694651 0.000709297217 -0.000080602567
-0.709000 0.000627444792 0.000708413511 -0.000080968719
-0.708500 0.000626194573 0.000707528404 -0.000081333832
-0.708000 0.000624943995 0.000706641896 -0.000081697901
-0.707500 0.000623693062 0.000705753984 -0.000082060922
-0.707000 0.000622441775 0.000704864666 -0.000082422890
-0.706500 0.000621190138 0.000703973940 -0.000082783802
-0.706000 0.000619938152 0.000703081804 -0.000083143653
-0.705500 0.000618685820 0.000702188257 -0.000083502437
-0.705000 0.000617433144 0.000701293296 -0.000083860152
-0.704500 0.000616180128 0.000700396920 -0.000084216792
-0.704000 0.000614926773 0.000699499126 -0.000084572353
-0.703500 0.000613673083 0.000698599913 -0.000084926830
-0.703000 0.000612419059 0.000697699278 -0.000085280219
-0.702500 0.000611164704 0.000696797220 -0.000085632516
-0.702000 0.000609910021 0.000695893737 -0.000085983716
-0.701500 0.000608655013 0.000694988827 -0.000086333814
-0.701000 0.000607399681 0.000694082487 -0.000086682807
-0.700500 0.000606144028 0.000693174717 -0.000087030688
-0.700000 0.000604888058 0.000692265513 -0.000087377455
-0.699500 0.000603631772 0.000691354874 -0.000087723102
-0.699000 0.000602375173 0.000690442798 -0.000088067625
-0.698500 0.000601118264 0.000689529283 -0.000088411019
-0.698000 0.000599861048 0.000688614327 -0.000088753280
-0.697500 0.000598603526 0.000687697928 -0.000089094402
-0.697000 0.000597345702 0.000686780085 -0.000089434383
-0.696500 0.000596087578 0.000685860794 -0.000089773216
-0.696000 0.000594829157 0.000684940054 -0.000090110897
-0.695500 0.000593570442 0.000684017864 -0.000090447422
-0.695000 0.000592311434 0.000683094220 -0.000090782786
-0.694500 0.000591052138 0.000682169122 -0.000091116984
-0.694000 0.000589792555 0.000681242567 -0.000091450012
-0.693500 0.000588532688 0.000680314553 -0.000091781865
-0.693000 0.000587272540 0.000679385078 -0.000092112538
-0.692500 0.000586012114 0.000678454141 -0.000092442027
-0.692000 0.000584751412 0.000677521739 -0.000092770327
-0.691500 0.000583490437 0.000676587870 -0.000093097432
-0.691000 0.000582229192 0.000675652532 -0.000093423340
-0.690500 0.000580967679 0.000674715723 -0.000093748044
-0.690000 0.000579705902 0.000673777441 -0.000094071540
-0.689500 0.000578443862 0.000672837685 -0.000094393823
-0.689000 0.000577181563 0.000671896452 -0.000094714889
-0.688500 0.000575919008 0.000670953739 -0.000095034732
-0.688000 0.000574656198 0.000670009546 -0.000095353348
-0.687500 0.000573393138 0.000669063871 -0.000095670732
-0.687000 0.000572129830 0.000668116710 -0.000095986880
-0.686500 0.000570866276 0.000667168062 -0.000096301786
-0.686000 0.000569602480 0.000666217925 -0.000096615446
-0.685500 0.000568338443 0.000665266298 -0.000096927854
-0.685000 0.000567074170 0.000664313177 -0.000097239007
-0.684500 0.000565809663 0.000663358561 -0.000097548898
-0.684000 0.000564544925 0.000662402448 -0.000097857524
-0.683500 0.000563279958 0.000661444837 -0.000098164879
-0.683000 0.000562014765 0.000660485724 -0.000098470958
-0.682500 0.000560749350 0.000659525107 -0.000098775757
-0.682000 0.000559483715 0.000658562986 -0.000099079271
-0.681500 0.000558217863 0.000657599357 -0.000099381494
-0.681000 0.000556951797 0.000656634219 -0.000099682422
-0.680500 0.000555685520 0.000655667570 -0.000099982050
-0.680000 0.000554419034 0.000654699407 -0.000100280373
-0.679500 0.000553152343 0.000653729728 -0.000100577385
-0.679000 0.000551885450 0.000652758533 -0.000100873082
-0.678500 0.000550618357 0.000651785817 -0.000101167460
-0.678000 0.000549351068 0.000650811580 -0.000101460512
-0.677500 0.000548083585 0.000649835819 -0.000101752234
-0.677000 0.000546815912 0.000648858533 -0.000102042621
-0.676500 0.000545548051 0.000647879718 -0.000102331667
-0.676000 0.000544280005 0.000646899374 -0.000102619369
-0.675500 0.000543011778 0.000645917498 -0.000102905720
-0.675000 0.000541743372 0.000644934088 -0.000103190716
-0.674500 0.000540474790 0.000643949141 -0.000103474351
-0.674000 0.000539206036 0.000642962656 -0.000103756621
-0.673500 0.000537937112 0.000641974632 -0.000104037520
-0.673000 0.000536668021 0.000640985064 -0.000104317043
-0.672500 0.000535398767 0.000639993953 -0.000104595186
-0.672000 0.000534129352 0.000639001294 -0.000104871942
-0.671500 0.000532859780 0.000638007088 -0.000105147308
-0.671000 0.000531590053 0.000637011330 -0.000105421277
-0.670500 0.000530320175 0.000636014020 -0.000105693844
-0.670000 0.000529050149 0.000635015154 -0.000105965005
-0.669500 0.000527779978 0.000634014732 -0.000106234754
-0.669000 0.000526509665 0.000633012751 -0.000106503086
-0.668500 0.000525239212 0.000632009208 -0.000106769996
-0.668000 0.000523968624 0.000631004102 -0.000107035478
-0.667500 0.000522697903 0.000629997431 -0.000107299528
-0.667000 0.000521427053 0.000628989192 -0.000107562139
-0.666500 0.000520156076 0.000627979384 -0.000107823308
-0.666000 0.000518884976 0.000626968004 -0.000108083027
-0.665500 0.000517613756 0.000625955050 -0.000108341293
-0.665000 0.000516342419 0.000624940520 -0.000108598100
-0.664500 0.000515070969 0.000623924412 -0.000108853443
-0.664000 0.000513799408 0.000622906723 -0.000109107316
-0.663500 0.000512527739 0.000621887453 -0.000109359714
-0.663000 0.000511255966 0.000620866598 -0.000109610631
-0.662500 0.000509984093 0.000619844156 -0.000109860063
-0.662000 0.000508712122 0.000618820126 -0.000110108004
-0.661500 0.000507440056 0.000617794504 -0.000110354448
-0.661000 0.000506167900 0.000616767290 -0.000110599390
-0.660500 0.000504895655 0.000615738480 -0.000110842826
-0.660000 0.000503623326 0.000614708074 -0.000111084748
-0.659500 0.000502350915 0.000613676068 -0.000111325153
-0.659000 0.000501078426 0.000612642460 -0.000111564034
-0.658500 0.000499805863 0.000611607248 -0.000111801386
-0.658000 0.000498533228 0.000610570431 -0.000112037204
-0.657500 0.000497260524 0.000609532006 -0.000112271482
-0.657000 0.000495987756 0.000608491970 -0.000112504214
-0.656500 0.000494714927 0.000607450323 -0.000112735396
-0.656000 0.000493442039 0.000606407060 -0.000112965021
-0.655500 0.000492169096 0.000605362181 -0.000113193085
-0.655000 0.000490896102 0.000604315684 -0.000113419582
-0.654500 0.000489623060 0.000603267565 -0.000113644505
-0.654000 0.000488349973 0.000602217823 -0.000113867850
-0.653500 0.000487076845 0.000601166456 -0.000114089611
-0.653000 0.000485803679 0.000600113461 -0.000114309783
-0.652500 0.000484530478 0.000599058837 -0.000114528359
-0.652000 0.000483257246 0.000598002581 -0.000114745335
-0.651500 0.000481983986 0.000596944691 -0.000114960704
-0.651000 0.000480710703 0.000595885164 -0.000115174462
-0.650500 0.000479437398 0.000594823999 -0.000115386601
-0.650000 0.000478164076 0.000593761194 -0.000115597118
-0.649500 0.000476890740 0.000592696746 -0.000115806006
-0.649000 0.000475617394 0.000591630653 -0.000116013259
-0.648500 0.000474344041 0.000590562913 -0.000116218872
-0.648000 0.000473070684 0.000589493523 -0.000116422839
-0.647500 0.000471797327 0.000588422482 -0.000116625155
-0.647000 0.000470523974 0.000587349787 -0.000116825813
-0.646500 0.000469250629 0.000586275437 -0.000117024808
-0.646000 0.000467977293 0.000585199428 -0.000117222134
-0.645500 0.000466703972 0.000584121758 -0.000117417786
-0.645000 0.000465430669 0.000583042427 -0.000117611758
-0.644500 0.000464157387 0.000581961430 -0.000117804043
-0.644000 0.000462884129 0.000580878766 -0.000117994637
-0.643500 0.000461610900 0.000579794434 -0.000118183533
-0.643000 0.000460337704 0.000578708429 -0.000118370726
-0.642500 0.000459064542 0.000577620751 -0.000118556209
-0.642000 0.000457791420 0.000576531398 -0.000118739977
-0.641500 0.000456518341 0.000575440366 -0.000118922025
-0.641000 0.000455245309 0.000574347654 -0.000119102345
-0.640500 0.000453972326 0.000573253259 -0.000119280933
-0.640000 0.000452699398 0.000572157180 -0.000119457782
-0.639500 0.000451426526 0.000571059413 -0.000119632887
-0.639000 0.000450153716 0.000569959957 -0.000119806241
-0.638500 0.000448880971 0.000568858810 -0.000119977839
-0.638000 0.000447608294 0.000567755969 -0.000120147675
-0.637500 0.000446335689 0.000566651432 -0.000120315743
-0.637000 0.000445063160 0.000565545197 -0.000120482037
-0.636500 0.000443790710 0.000564437261 -0.000120646551
-0.636000 0.000442518344 0.000563327623 -0.000120809278
-0.635500 0.000441246066 0.000562216279 -0.000120970214
-0.635000 0.000439973877 0.000561103228 -0.000121129351
-0.634500 0.000438701784 0.000559988468 -0.000121286684
-0.634000 0.000437429789 0.000558871996 -0.000121442208
-0.633500 0.000436157895 0.000557753810 -0.000121595915
-0.633000 0.000434886108 0.000556633908 -0.000121747800
-0.632500 0.000433614431 0.000555512287 -0.000121897856
-0.632000 0.000432342867 0.000554388945 -0.000122046079
-0.631500 0.000431071420 0.000553263881 -0.000122192461
-0.631000 0.000429800095 0.000552137091 -0.000122336996
-0.630500 0.000428528894 0.000551008573 -0.000122479679
-0.630000 0.000427257822 0.000549878325 -0.000122620503
-0.629500 0.000425986884 0.000548746345 -0.000122759461
-0.629000 0.000424716081 0.000547612631 -0.000122896549
-0.628500 0.000423445419 0.000546477179 -0.000123031760
-0.628000 0.000422174902 0.000545339989 -0.000123165087
-0.627500 0.000420904533 0.000544201057 -0.000123296524
-0.627000 0.000419634316 0.000543060382 -0.000123426066
-0.626500 0.000418364255 0.000541917960 -0.000123553706
-0.626000 0.000417094354 0.000540773791 -0.000123679437
-0.625500 0.000415824617 0.000539627871 -0.000123803254
-0.625000 0.000414555048 0.000538480198 -0.000123925150
-0.624500 0.000413285651 0.000537330769 -0.000124045119
-0.624000 0.000412016429 0.000536179584 -0.000124163154
-0.623500 0.000410747388 0.000535026638 -0.000124279250
-0.623000 0.000409478531 0.000533871931 -0.000124393400
-0.622500 0.000408209861 0.000532715459 -0.000124505598
-0.622000 0.000406941383 0.000531557220 -0.000124615837
-0.621500 0.000405673101 0.000530397212 -0.000124724111
-0.621000 0.000404405019 0.000529235433 -0.000124830414
-0.620500 0.000403137141 0.000528071880 -0.000124934739
-0.620000 0.000401869471 0.000526906551 -0.000125037080
-0.619500 0.000400602013 0.000525739444 -0.000125137431
-0.619000 0.000399334772 0.000524570556 -0.000125235784
-0.618500 0.000398067750 0.000523399885 -0.000125332135
-0.618000 0.000396800953 0.000522227428 -0.000125426475
-0.617500 0.000395534385 0.000521053184 -0.000125518800
-0.617000 0.000394268049 0.000519877150 -0.000125609101
-0.616500 0.000393001950 0.000518699324 -0.000125697374
-0.616000 0.000391736091 0.000517519702 -0.000125783611
-0.615500 0.000390470478 0.000516338284 -0.000125867806
-0.615000 0.000389205114 0.000515155066 -0.000125949952
-0.614500 0.000387940003 0.000513970047 -0.000126030043
-0.614000 0.000386675150 0.000512783223 -0.000126108072
-0.613500 0.000385410559 0.000511594593 -0.000126184034
-0.613000 0.000384146234 0.000510404154 -0.000126257920
-0.612500 0.000382882179 0.000509211903 -0.000126329724
-0.612000 0.000381618398 0.000508017839 -0.000126399441
-0.611500 0.000380354896 0.000506821959 -0.000126467063
-0.611000 0.000379091677 0.000505624261 -0.000126532584
-0.610500 0.000377828745 0.000504424742 -0.000126595997
-0.610000 0.000376566105 0.000503223400 -0.000126657296
-0.609500 0.000375303760 0.000502020233 -0.000126716473
-0.609000 0.000374041715 0.000500815237 -0.000126773522
-0.608500 0.000372779975 0.000499608412 -0.000126828437
-0.608000 0.000371518543 0.000498399753 -0.000126881210
-0.607500 0.000370257424 0.000497189260 -0.000126931836
-0.607000 0.000368996623 0.000495976930 -0.000126980307
-0.606500 0.000367736143 0.000494762759 -0.000127026616
-0.606000 0.000366475990 0.000493546747 -0.000127070757
-0.605500 0.000365216166 0.000492328890 -0.000127112723
-0.605000 0.000363956678 0.000491109185 -0.000127152508
-0.604500 0.000362697529 0.000489887632 -0.000127190103
-0.604000 0.000361438723 0.000488664227 -0.000127225504
-0.603500 0.000360180265 0.000487438967 -0.000127258702
-0.603000 0.000358922160 0.000486211851 -0.000127289691
-0.602500 0.000357664412 0.000484982876 -0.000127318465
-0.602000 0.000356407025 0.000483752040 -0.000127345015
-0.601500 0.000355150003 0.000482519339 -0.000127369336
-0.601000 0.000353893352 0.000481284773 -0.000127391420
-0.600500 0.000352637076 0.000480048338 -0.000127411261
-0.600000 0.000351381179 0.000478810031 -0.000127428852
-0.599500 0.000350125666 0.000477569851 -0.000127444185
-0.599000 0.000348870541 0.000476327795 -0.000127457255
-0.598500 0.000347615809 0.000475083861 -0.000127468053
-0.598000 0.000346361474 0.000473838046 -0.000127476572
-0.597500 0.000345107541 0.000472590348 -0.000127482807
-0.597000 0.000343854014 0.000471340764 -0.000127486750
-0.596500 0.000342600899 0.000470089292 -0.000127488393
-0.596000 0.000341348199 0.000468835929 -0.000127487730
-0.595500 0.000340095919 0.000467580673 -0.000127484754
-0.595000 0.000338844064 0.000466323522 -0.000127479458
-0.594500 0.000337592639 0.000465064472 -0.000127471834
-0.594000 0.000336341647 0.000463803523 -0.000127461876
-0.593500 0.000335091094 0.000462540670 -0.000127449576
-0.593000 0.000333840985 0.000461275913 -0.000127434927
-0.592500 0.000332591324 0.000460009247 -0.000127417923
-0.592000 0.000331342115 0.000458740671 -0.000127398556
-0.591500 0.000330093364 0.000457470183 -0.000127376819
-0.591000 0.000328845075 0.000456197779 -0.000127352704
-0.590500 0.000327597252 0.000454923458 -0.000127326206
-0.590000 0.000326349902 0.000453647217 -0.000127297315
-0.589500 0.000325103027 0.000452369053 -0.000127266026
-0.589000 0.000323856634 0.000451088964 -0.000127232330
-0.588500 0.000322610726 0.000449806947 -0.000127196221
-0.588000 0.000321365309 0.000448523001 -0.000127157692
-0.587500 0.000320120387 0.000447237122 -0.000127116735
-0.587000 0.000318875965 0.000445949308 -0.000127073342
-0.586500 0.000317632048 0.000444659556 -0.000127027508
-0.586000 0.000316388641 0.000443367865 -0.000126979223
-0.585500 0.000315145749 0.000442074231 -0.000126928482
-0.585000 0.000313903376 0.000440778652 -0.000126875276
-0.584500 0.000312661527 0.000439481125 -0.000126819598
-0.584000 0.000311420207 0.000438181649 -0.000126761442
-0.583500 0.000310179422 0.000436880220 -0.000126700798
-0.583000 0.000308939175 0.000435576836 -0.000126637661
-0.582500 0.000307699472 0.000434271495 -0.000126572023
-0.582000 0.000306460317 0.000432964193 -0.000126503876
-0.581500 0.000305221717 0.000431654929 -0.000126433212
-0.581000 0.000303983675 0.000430343700 -0.000126360026
-0.580500 0.000302746196 0.000429030504 -0.000126284308
-0.580000 0.000301509286 0.000427715337 -0.000126206051
-0.579500 0.000300272949 0.000426398198 -0.000126125248
-0.579000 0.000299037191 0.000425079083 -0.000126041892
-0.578500 0.000297802017 0.000423757991 -0.000125955975
-0.578000 0.000296567430 0.000422434919 -0.000125867489
-0.577500 0.000295333437 0.000421109864 -0.000125776427
-0.577000 0.000294100043 0.000419782824 -0.000125682781
-0.576500 0.000292867252 0.000418453795 -0.000125586543
-0.576000 0.000291635070 0.000417122777 -0.000125487707
-0.575500 0.000290403501 0.000415789766 -0.000125386264
-0.575000 0.000289172551 0.000414454759 -0.000125282207
-0.574500 0.000287942225 0.000413117754 -0.000125175528
-0.574000 0.000286712528 0.000411778748 -0.000125066220
-0.573500 0.000285483465 0.000410437740 -0.000124954275
-0.573000 0.000284255041 0.000409094726 -0.000124839684
-0.572500 0.000283027262 0.000407749703 -0.000124722441
-0.572000 0.000281800132 0.000406402670 -0.000124602538
-0.571500 0.000280573657 0.000405053623 -0.000124479967
-0.571000 0.000279347841 0.000403702561 -0.000124354720
-0.570500 0.000278122690 0.000402349479 -0.000124226789
-0.570000 0.000276898210 0.000400994377 -0.000124096167
-0.569500 0.000275674405 0.000399637251 -0.000123962846
-0.569000 0.000274451281 0.000398278099 -0.000123826818
-0.568500 0.000273228843 0.000396916918 -0.000123688076
-0.568000 0.000272007096 0.000395553706 -0.000123546611
-0.567500 0.000270786045 0.000394188460 -0.000123402415
-0.567000 0.000269565696 0.000392821177 -0.000123255481
-0.566500 0.000268346054 0.000391451855 -0.000123105801
-0.566000 0.000267127124 0.000390080491 -0.000122953367
-0.565500 0.000265908912 0.000388707083 -0.000122798171
-0.565000 0.000264691423 0.000387331628 -0.000122640206
-0.564500 0.000263474662 0.000385954124 -0.000122479462
-0.564000 0.000262258635 0.000384574567 -0.000122315932
-0.563500 0.000261043346 0.000383192956 -0.000122149609
-0.563000 0.000259828803 0.000381809287 -0.000121980484
-0.562500 0.000258615008 0.000380423558 -0.000121808549
-0.562000 0.000257401969 0.000379035766 -0.000121633797
-0.561500 0.000256189691 0.000377645910 -0.000121456219
-0.561000 0.000254978179 0.000376253985 -0.000121275806
-0.560500 0.000253767438 0.000374859990 -0.000121092552
-0.560000 0.000252557474 0.000373463922 -0.000120906448
-0.559500 0.000251348292 0.000372065779 -0.000120717486
-0.559000 0.000250139899 0.000370665557 -0.000120525658
-0.558500 0.000248932298 0.000369263254 -0.000120330955
-0.558000 0.000247725497 0.000367858867 -0.000120133370
-0.557500 0.000246519500 0.000366452394 -0.000119932895
-0.557000 0.000245314312 0.000365043833 -0.000119729520
-0.556500 0.000244109941 0.000363633179 -0.000119523239
-0.556000 0.000242906390 0.000362220432 -0.000119314042
-0.555500 0.000241703666 0.000360805588 -0.000119101922
-0.555000 0.000240501774 0.000359388644 -0.000118886871
-0.554500 0.000239300719 0.000357969599 -0.000118668879
-0.554000 0.000238100508 0.000356548448 -0.000118447940
-0.553500 0.000236901147 0.000355125190 -0.000118224044
-0.553000 0.000235702639 0.000353699822 -0.000117997183
-0.552500 0.000234504992 0.000352272342 -0.000117767349
-0.552000 0.000233308211 0.000350842746 -0.000117534534
-0.551500 0.000232112302 0.000349411031 -0.000117298730
-0.551000 0.000230917269 0.000347977196 -0.000117059927
-0.550500 0.000229723120 0.000346541238 -0.000116818118
-0.550000 0.000228529860 0.000345103154 -0.000116573294
-0.549500 0.000227337493 0.000343662941 -0.000116325447
-0.549000 0.000226146028 0.000342220596 -0.000116074568
-0.548500 0.000224955468 0.000340776117 -0.000115820650
-0.548000 0.000223765819 0.000339329502 -0.000115563682
-0.547500 0.000222577088 0.000337880747 -0.000115303658
-0.547000 0.000221389281 0.000336429849 -0.000115040569
-0.546500 0.000220202402 0.000334976807 -0.000114774405
-0.546000 0.000219016458 0.000333521617 -0.000114505159
-0.545500 0.000217831455 0.000332064277 -0.000114232822
-0.545000 0.000216647399 0.000330604784 -0.000113957385
-0.544500 0.000215464295 0.000329143136 -0.000113678841
-0.544000 0.000214282149 0.000327679329 -0.000113397179
-0.543500 0.000213100968 0.000326213361 -0.000113112393
-0.543000 0.000211920756 0.000324745229 -0.000112824472
-0.542500 0.000210741521 0.000323274930 -0.000112533409
-0.542000 0.000209563267 0.000321802463 -0.000112239195
-0.541500 0.000208386001 0.000320327823 -0.000111941821
-0.541000 0.000207209729 0.000318851008 -0.000111641279
-0.540500 0.000206034457 0.000317372017 -0.000111337560
-0.540000 0.000204860191 0.000315890845 -0.000111030654
-0.539500 0.000203686936 0.000314407490 -0.000110720554
-0.539000 0.000202514699 0.000312921950 -0.000110407251
-0.538500 0.000201343486 0.000311434221 -0.000110090735
-0.538000 0.000200173302 0.000309944301 -0.000109770999
-0.537500 0.000199004155 0.000308452188 -0.000109448033
-0.537000 0.000197836049 0.000306957878 -0.000109121829
-0.536500 0.000196668991 0.000305461368 -0.000108792377
-0.536000 0.000195502988 0.000303962657 -0.000108459670
-0.535500 0.000194338044 0.000302461741 -0.000108123697
-0.535000 0.000193174167 0.000300958617 -0.000107784450
-0.534500 0.000192011362 0.000299453283 -0.000107441921
-0.534000 0.000190849636 0.000297945736 -0.000107096100
-0.533500 0.000189688994 0.000296435973 -0.000106746979
-0.533000 0.000188529443 0.000294923992 -0.000106394549
-0.532500 0.000187370990 0.000293409789 -0.000106038799
-0.532000 0.000186213639 0.000291893362 -0.000105679723
-0.531500 0.000185057398 0.000290374708 -0.000105317310
-0.531000 0.000183902273 0.000288853825 -0.000104951552
-0.530500 0.000182748270 0.000287330709 -0.000104582439
-0.530000 0.000181595394 0.000285805358 -0.000104209963
-0.529500 0.000180443654 0.000284277769 -0.000103834115
-0.529000 0.000179293054 0.000282747939 -0.000103454885
-0.528500 0.000178143601 0.000281215865 -0.000103072265
-0.528000 0.000176995301 0.000279681546 -0.000102686245
-0.527500 0.000175848161 0.000278144977 -0.000102296816
-0.527000 0.000174702187 0.000276606156 -0.000101903969
-0.526500 0.000173557386 0.000275065080 -0.000101507695
-0.526000 0.000172413763 0.000273521747 -0.000101107985
-0.525500 0.000171271325 0.000271976154 -0.000100704829
-0.525000 0.000170130078 0.000270428297 -0.000100298219
-0.524500 0.000168990030 0.000268878175 -0.000099888145
-0.524000 0.000167851186 0.000267325783 -0.000099474598
-0.523500 0.000166713552 0.000265771120 -0.000099057568
-0.523000 0.000165577136 0.000264214183 -0.000098637047
-0.522500 0.000164441944 0.000262654969 -0.000098213025
-0.522000 0.000163307981 0.000261093474 -0.000097785493
-0.521500 0.000162175255 0.000259529697 -0.000097354442
-0.521000 0.000161043773 0.000257963634 -0.000096919861
-0.520500 0.000159913540 0.000256395282 -0.000096481743
-0.520000 0.000158784563 0.000254824639 -0.000096040077
-0.519500 0.000157656849 0.000253251702 -0.000095594854
-0.519000 0.000156530404 0.000251676468 -0.000095146065
-0.518500 0.000155405235 0.000250098934 -0.000094693700
-0.518000 0.000154281348 0.000248519098 -0.000094237749
-0.517500 0.000153158751 0.000246936956 -0.000093778205
-0.517000 0.000152037449 0.000245352505 -0.000093315056
-0.516500 0.000150917450 0.000243765743 -0.000092848293
-0.516000 0.000149798760 0.000242176668 -0.000092377908
-0.515500 0.000148681385 0.000240585275 -0.000091903890
-0.515000 0.000147565332 0.000238991562 -0.000091426230
-0.514500 0.000146450609 0.000237395527 -0.000090944918
-0.514000 0.000145337221 0.000235797166 -0.000090459945
-0.513500 0.000144225176 0.000234196477 -0.000089971301
-0.513000 0.000143114480 0.000232593457 -0.000089478977
-0.512500 0.000142005140 0.000230988102 -0.000088982962
-0.512000 0.000140897163 0.000229380411 -0.000088483248
-0.511500 0.000139790555 0.000227770379 -0.000087979825
-0.511000 0.000138685323 0.000226158005 -0.000087472682
-0.510500 0.000137581475 0.000224543286 -0.000086961811
-0.510000 0.000136479016 0.000222926217 -0.000086447201
-0.509500 0.000135377954 0.000221306798 -0.000085928843
-0.509000 0.000134278296 0.000219685024 -0.000085406728
-0.508500 0.000133180048 0.000218060892 -0.000084880844
-0.508000 0.000132083218 0.000216434401 -0.000084351183
-0.507500 0.000130987812 0.000214805547 -0.000083817735
-0.507000 0.000129893837 0.000213174327 -0.000083280490
-0.506500 0.000128801300 0.000211540738 -0.000082739438
-0.506000 0.000127710208 0.000209904777 -0.000082194569
-0.505500 0.000126620568 0.000208266442 -0.000081645874
-0.505000 0.000125532387 0.000206625729 -0.000081093342
-0.504500 0.000124445672 0.000204982636 -0.000080536964
-0.504000 0.000123360430 0.000203337160 -0.000079976729
-0.503500 0.000122276668 0.000201689297 -0.000079412629
-0.503000 0.000121194393 0.000200039045 -0.000078844652
-0.502500 0.000120113613 0.000198386401 -0.000078272788
-0.502000 0.000119034333 0.000196731362 -0.000077697029
-0.501500 0.000117956561 0.000195073925 -0.000077117364
-0.501000 0.000116880305 0.000193414087 -0.000076533782
-0.500500 0.000115805571 0.000191751845 -0.000075946274
-0.500000 0.000114732367 0.000190087197 -0.000075354830
-0.499500 0.000113660699 0.000188420139 -0.000074759439
-0.499000 0.000112590576 0.000186750668 -0.000074160092
-0.498500 0.000111522003 0.000185078781 -0.000073556779
-0.498000 0.000110454988 0.000183404476 -0.000072949488
-0.497500 0.000109389539 0.000181727750 -0.000072338211
-0.497000 0.000108325662 0.000180048599 -0.000071722937
-0.496500 0.000107263365 0.000178367021 -0.000071103655
-0.496000 0.000106202655 0.000176683012 -0.000070480356
-0.495500 0.000105143540 0.000174996570 -0.000069853030
-0.495000 0.000104086026 0.000173307691 -0.000069221666
-0.494500 0.000103030121 0.000171616374 -0.000068586253
-0.494000 0.000101975832 0.000169922614 -0.000067946782
-0.493500 0.000100923167 0.000168226409 -0.000067303242
-0.493000 0.000099872132 0.000166527756 -0.000066655624
-0.492500 0.000098822736 0.000164826651 -0.000066003916
-0.492000 0.000097774985 0.000163123093 -0.000065348108
-0.491500 0.000096728887 0.000161417077 -0.000064688190
-0.491000 0.000095684450 0.000159708602 -0.000064024152
-0.490500 0.000094641680 0.000157997663 -0.000063355983
-0.490000 0.000093600586 0.000156284258 -0.000062683672
-0.489500 0.000092561174 0.000154568384 -0.000062007210
-0.489000 0.000091523452 0.000152850038 -0.000061326586
-0.488500 0.000090487428 0.000151129217 -0.000060641789
-0.488000 0.000089453109 0.000149405917 -0.000059952809
-0.487500 0.000088420502 0.000147680137 -0.000059259635
-0.487000 0.000087389616 0.000145951873 -0.000058562257
-0.486500 0.000086360457 0.000144221121 -0.000057860665
-0.486000 0.000085333033 0.000142487880 -0.000057154847
-0.485500 0.000084307352 0.000140752145 -0.000056444793
-0.485000 0.000083283422 0.000139013914 -0.000055730492
-0.484500 0.000082261249 0.000137273184 -0.000055011935
-0.484000 0.000081240842 0.000135529952 -0.000054289110
-0.483500 0.000080222208 0.000133784214 -0.000053562006
-0.483000 0.000079205355 0.000132035968 -0.000052830614
-0.482500 0.000078190290 0.000130285211 -0.000052094921
-0.482000 0.000077177022 0.000128531940 -0.000051354918
-0.481500 0.000076165558 0.000126776151 -0.000050610594
-0.481000 0.000075155905 0.000125017842 -0.000049861938
-0.480500 0.000074148071 0.000123257010 -0.000049108939
-0.480000 0.000073142065 0.000121493651 -0.000048351586
-0.479500 0.000072137893 0.000119727762 -0.000047589869
-0.479000 0.000071135564 0.000117959341 -0.000046823777
-0.478500 0.000070135085 0.000116188384 -0.000046053299
-0.478000 0.000069136465 0.000114414889 -0.000045278424
-0.477500 0.000068139710 0.000112638852 -0.000044499141
-0.477000 0.000067144830 0.000110860270 -0.000043715440
-0.476500 0.000066151831 0.000109079140 -0.000042927309
-0.476000 0.000065160722 0.000107295459 -0.000042134737
-0.475500 0.000064171510 0.000105509224 -0.000041337714
-0.475000 0.000063184203 0.000103720432 -0.000040536229
-0.474500 0.000062198810 0.000101929080 -0.000039730269
-0.474000 0.000061215339 0.000100135164 -0.000038919826
-0.473500 0.000060233796 0.000098338683 -0.000038104887
-0.473000 0.000059254190 0.000096539632 -0.000037285441
-0.472500 0.000058276530 0.000094738008 -0.000036461478
-0.472000 0.000057300823 0.000092933809 -0.000035632986
-0.471500 0.000056327077 0.000091127031 -0.000034799954
-0.471000 0.000055355300 0.000089317671 -0.000033962371
-0.470500 0.000054385501 0.000087505727 -0.000033120226
-0.470000 0.000053417686 0.000085691194 -0.000032273508
-0.469500 0.000052451866 0.000083874071 -0.000031422205
-0.469000 0.000051488046 0.000082054353 -0.000030566306
-0.468500 0.000050526237 0.000080232038 -0.000029705801
-0.468000 0.000049566445 0.000078407122 -0.000028840678
-0.467500 0.000048608679 0.000076579603 -0.000027970925
-0.467000 0.000047652947 0.000074749478 -0.000027096531
-0.466500 0.000046699257 0.000072916742 -0.000026217485
-0.466000 0.000045747618 0.000071081394 -0.000025333776
-0.465500 0.000044798037 0.000069243430 -0.000024445392
-0.465000 0.000043850524 0.000067402847 -0.000023552323
-0.464500 0.000042905085 0.000065559641 -0.000022654556
-0.464000 0.000041961730 0.000063713810 -0.000021752080
-0.463500 0.000041020467 0.000061865350 -0.000020844884
-0.463000 0.000040081304 0.000060014259 -0.000019932956
-0.462500 0.000039144248 0.000058160533 -0.000019016285
-0.462000 0.000038209310 0.000056304169 -0.000018094859
-0.461500 0.000037276497 0.000054445164 -0.000017168668
-0.461000 0.000036345817 0.000052583515 -0.000016237698
-0.460500 0.000035417278 0.000050719218 -0.000015301940
-0.460000 0.000034490890 0.000048852271 -0.000014361381
-0.459500 0.000033566660 0.000046982670 -0.000013416010
-0.459000 0.000032644598 0.000045110412 -0.000012465814
-0.458500 0.000031724711 0.000043235494 -0.000011510784
-0.458000 0.000030807007 0.000041357913 -0.000010550906
-0.457500 0.000029891496 0.000039477666 -0.000009586170
-0.457000 0.000028978186 0.000037594749 -0.000008616563
-0.456500 0.000028067086 0.000035709159 -0.000007642073
-0.456000 0.000027158203 0.000033820894 -0.000006662691
-0.455500 0.000026251547 0.000031929949 -0.000005678402
-0.455000 0.000025347126 0.000030036322 -0.000004689196
-0.454500 0.000024444948 0.000028140010 -0.000003695061
-0.454000 0.000023545023 0.000026241009 -0.000002695986
-0.453500 0.000022647359 0.000024339316 -0.000001691957
-0.453000 0.000021751964 0.000022434928 -0.000000682964
-0.452663 0.000021149668 0.000021149668 -0.000000000000
-0.452500 0.000020858847 0.000020527842 0.000000331005
-0.452000 0.000019968017 0.000018618055 0.000001349963
-0.451500 0.000019079483 0.000016705563 0.000002373920
-0.451000 0.000018193253 0.000014790363 0.000003402890
-0.450500 0.000017309336 0.000012872452 0.000004436884
-0.450000 0.000016427740 0.000010951827 0.000005475913
-0.449500 0.000015548475 0.000010365650 0.000005182825
-0.449000 0.000014671549 0.000009781033 0.000004890516
-0.448500 0.000013796972 0.000009197981 0.000004598991
-0.448000 0.000012924751 0.000008616500 0.000004308250
-0.447500 0.000012054895 0.000008036597 0.000004018298
-0.447000 0.000011187414 0.000007458276 0.000003729138
-0.446500 0.000010322317 0.000006881544 0.000003440772
-0.446000 0.000009459611 0.000006306408 0.000003153204
-0.445500 0.000008599307 0.000005732871 0.000002866436
-0.445000 0.000007741413 0.000005160942 0.000002580471
-0.444500 0.000006885938 0.000004590625 0.000002295313
-0.444000 0.000006032890 0.000004021927 0.000002010963
-0.443500 0.000005182280 0.000003454853 0.000001727427
-0.443000 0.000004334115 0.000002889410 0.000001444705
-0.442500 0.000003488405 0.000002325604 0.000001162802
-0.442000 0.000002645160 0.000001763440 0.000000881720
-0.441500 0.000001804387 0.000001202924 0.000000601462
-0.441000 0.000000966096 0.000000644064 0.000000322032
-0.440500 0.000000130296 0.000000086864 0.000000043432
-0.440422 0.000000000000 0.000000000000 0.000000000000
-0.440000 -0.000000703004 -0.000000468669 -0.000000234335
-0.439500 -0.000001533795 -0.000001022530 -0.000000511265
-0.439000 -0.000002362067 -0.000001574711 -0.000000787356
-0.438500 -0.000003187812 -0.000002125208 -0.000001062604
-0.438000 -0.000004011020 -0.000002674013 -0.000001337007
-0.437500 -0.000004831682 -0.000003221121 -0.000001610561
-0.437000 -0.000005649789 -0.000003766526 -0.000001883263
-0.436500 -0.000006465332 -0.000004310222 -0.000002155111
-0.436000 -0.000007278302 -0.000004852201 -0.000002426101
-0.435500 -0.000008088689 -0.000005392459 -0.000002696230
-0.435000 -0.000008896483 -0.000005930989 -0.000002965494
-0.434500 -0.000009701677 -0.000006467785 -0.000003233892
-0.434000 -0.000010504260 -0.000007002840 -0.000003501420
-0.433500 -0.000011304223 -0.000007536149 -0.000003768074
-0.433000 -0.000012101557 -0.000008067704 -0.000004033852
-0.432500 -0.000012896252 -0.000008597501 -0.000004298751
-0.432000 -0.000013688299 -0.000009125533 -0.000004562766
-0.431500 -0.000014477689 -0.000009651793 -0.000004825896
-0.431000 -0.000015264412 -0.000010176275 -0.000005088137
-0.430500 -0.000016048459 -0.000010698973 -0.000005349486
-0.430000 -0.000016829820 -0.000011219880 -0.000005609940
-0.429500 -0.000017608487 -0.000011738991 -0.000005869496
-0.429000 -0.000018384448 -0.000012256299 -0.000006128149
-0.428500 -0.000019157696 -0.000012771797 -0.000006385899
-0.428000 -0.000019928219 -0.000013285480 -0.000006642740
-0.427500 -0.000020696010 -0.000013797340 -0.000006898670
-0.427000 -0.000021461058 -0.000014307372 -0.000007153686
-0.426500 -0.000022223354 -0.000014815569 -0.000007407785
-0.426000 -0.000022982888 -0.000015321925 -0.000007660963
-0.425500 -0.000023739650 -0.000015826433 -0.000007913217
-0.425000 -0.000024493631 -0.000016329088 -0.000008164544
-0.424500 -0.000025244822 -0.000016829881 -0.000008414941
-0.424000 -0.000025993212 -0.000017328808 -0.000008664404
-0.423500 -0.000026738792 -0.000017825861 -0.000008912931
-0.423000 -0.000027481552 -0.000018321035 -0.000009160517
-0.422500 -0.000028221483 -0.000018814322 -0.000009407161
-0.422000 -0.000028958574 -0.000019305716 -0.000009652858
-0.421500 -0.000029692816 -0.000019795211 -0.000009897605
-0.421000 -0.000030424200 -0.000020282800 -0.000010141400
-0.420500 -0.000031152714 -0.000020768476 -0.000010384238
-0.420000 -0.000031878351 -0.000021252234 -0.000010626117
-0.419500 -0.000032601099 -0.000021734066 -0.000010867033
-0.419000 -0.000033320949 -0.000022213966 -0.000011106983
-0.418500 -0.000034037891 -0.000022691927 -0.000011345964
-0.418000 -0.000034751915 -0.000023167944 -0.000011583972
-0.417500 -0.000035463012 -0.000023642008 -0.000011821004
-0.417000 -0.000036171171 -0.000024114114 -0.000012057057
-0.416500 -0.000036876382 -0.000024584254 -0.000012292127
-0.416000 -0.000037578635 -0.000025052423 -0.000012526212
-0.415500 -0.000038277921 -0.000025518614 -0.000012759307
-0.415000 -0.000038974229 -0.000025982820 -0.000012991410
-0.414500 -0.000039667550 -0.000026445033 -0.000013222517
-0.414000 -0.000040357873 -0.000026905249 -0.000013452624
-0.413500 -0.000041045189 -0.000027363459 -0.000013681730
-0.413000 -0.000041729486 -0.000027819658 -0.000013909829
-0.412500 -0.000042410756 -0.000028273837 -0.000014136919
-0.412000 -0.000043088988 -0.000028725992 -0.000014362996
-0.411500 -0.000043764171 -0.000029176114 -0.000014588057
-0.411000 -0.000044436297 -0.000029624198 -0.000014812099
-0.410500 -0.000045105354 -0.000030070236 -0.000015035118
-0.410000 -0.000045771332 -0.000030514221 -0.000015257111
-0.409500 -0.000046434221 -0.000030956148 -0.000015478074
-0.409000 -0.000047094012 -0.000031396008 -0.000015698004
-0.408500 -0.000047750693 -0.000031833795 -0.000015916898
-0.408000 -0.000048404254 -0.000032269503 -0.000016134751
-0.407500 -0.000049054686 -0.000032703124 -0.000016351562
-0.407000 -0.000049701977 -0.000033134652 -0.000016567326
-0.406500 -0.000050346118 -0.000033564079 -0.000016782039
-0.406000 -0.000050987098 -0.000033991399 -0.000016995699
-0.405500 -0.000051624907 -0.000034416605 -0.000017208302
-0.405000 -0.000052259535 -0.000034839690 -0.000017419845
-0.404500 -0.000052890970 -0.000035260647 -0.000017630323
-0.404000 -0.000053519203 -0.000035679468 -0.000017839734
-0.403500 -0.000054144223 -0.000036096149 -0.000018048074
-0.403000 -0.000054766020 -0.000036510680 -0.000018255340
-0.402500 -0.000055384583 -0.000036923055 -0.000018461528
-0.402000 -0.000055999901 -0.000037333267 -0.000018666634
-0.401500 -0.000056611965 -0.000037741310 -0.000018870655
-0.401000 -0.000057220764 -0.000038147176 -0.000019073588
-0.400500 -0.000057826286 -0.000038550858 -0.000019275429
-0.400000 -0.000058428523 -0.000038952348 -0.000019476174
-0.399500 -0.000059027462 -0.000039351641 -0.000019675821
-0.399000 -0.000059623093 -0.000039748729 -0.000019874364
-0.398500 -0.000060215406 -0.000040143604 -0.000020071802
-0.398000 -0.000060804391 -0.000040536260 -0.000020268130
-0.397500 -0.000061390035 -0.000040926690 -0.000020463345
-0.397000 -0.000061972330 -0.000041314886 -0.000020657443
-0.396500 -0.000062551263 -0.000041700842 -0.000020850421
-0.396000 -0.000063126824 -0.000042084550 -0.000021042275
-0.395500 -0.000063699003 -0.000042466002 -0.000021233001
-0.395000 -0.000064267789 -0.000042845193 -0.000021422596
-0.394500 -0.000064833171 -0.000043222114 -0.000021611057
-0.394000 -0.000065395137 -0.000043596758 -0.000021798379
-0.393500 -0.000065953678 -0.000043969119 -0.000021984559
-0.393000 -0.000066508783 -0.000044339188 -0.000022169594
-0.392500 -0.000067060440 -0.000044706960 -0.000022353480
-0.392000 -0.000067608638 -0.000045072426 -0.000022536213
-0.391500 -0.000068153368 -0.000045435578 -0.000022717789
-0.391000 -0.000068694617 -0.000045796411 -0.000022898206
-0.390500 -0.000069232375 -0.000046154917 -0.000023077458
-0.390000 -0.000069766631 -0.000046511087 -0.000023255544
-0.389500 -0.000070297374 -0.000046864916 -0.000023432458
-0.389000 -0.000070824593 -0.000047216395 -0.000023608198
-0.388500 -0.000071348277 -0.000047565518 -0.000023782759
-0.388000 -0.000071868414 -0.000047912276 -0.000023956138
-0.387500 -0.000072384994 -0.000048256663 -0.000024128331
-0.387000 -0.000072898006 -0.000048598671 -0.000024299335
-0.386500 -0.000073407439 -0.000048938293 -0.000024469146
-0.386000 -0.000073913281 -0.000049275521 -0.000024637760
-0.385500 -0.000074415521 -0.000049610348 -0.000024805174
-0.385000 -0.000074914149 -0.000049942766 -0.000024971383
-0.384500 -0.000075409152 -0.000050272768 -0.000025136384
-0.384000 -0.000075900520 -0.000050600347 -0.000025300173
-0.383500 -0.000076388242 -0.000050925494 -0.000025462747
-0.383000 -0.000076872305 -0.000051248203 -0.000025624102
-0.382500 -0.000077352700 -0.000051568467 -0.000025784233
-0.382000 -0.000077829414 -0.000051886276 -0.000025943138
-0.381500 -0.000078302437 -0.000052201625 -0.000026100812
-0.381000 -0.000078771757 -0.000052514505 -0.000026257252
-0.380500 -0.000079237362 -0.000052824908 -0.000026412454
-0.380000 -0.000079699242 -0.000053132828 -0.000026566414
-0.379500 -0.000080157385 -0.000053438256 -0.000026719128
-0.379000 -0.000080611779 -0.000053741186 -0.000026870593
-0.378500 -0.000081062413 -0.000054041609 -0.000027020804
-0.378000 -0.000081509276 -0.000054339517 -0.000027169759
-0.377500 -0.000081952356 -0.000054634904 -0.000027317452
-0.377000 -0.000082391641 -0.000054927761 -0.000027463880
-0.376500 -0.000082827121 -0.000055218080 -0.000027609040
-0.376000 -0.000083258783 -0.000055505855 -0.000027752928
-0.375500 -0.000083686616 -0.000055791077 -0.000027895539
-0.375000 -0.000084110609 -0.000056073739 -0.000028036870
-0.374500 -0.000084530749 -0.000056353833 -0.000028176916
-0.374000 -0.000084947026 -0.000056631351 -0.000028315675
-0.373500 -0.000085359427 -0.000056906285 -0.000028453142
-0.373000 -0.000085767942 -0.000057178628 -0.000028589314
-0.372500 -0.000086172557 -0.000057448371 -0.000028724186
-0.372000 -0.000086573262 -0.000057715508 -0.000028857754
-0.371500 -0.000086970045 -0.000057980030 -0.000028990015
-0.371000 -0.000087362894 -0.000058241929 -0.000029120965
-0.370500 -0.000087751797 -0.000058501198 -0.000029250599
-0.370000 -0.000088136743 -0.000058757829 -0.000029378914
-0.369500 -0.000088517719 -0.000059011813 -0.000029505906
-0.369000 -0.000088894715 -0.000059263143 -0.000029631572
-0.368500 -0.000089267717 -0.000059511811 -0.000029755906
-0.368000 -0.000089636714 -0.000059757810 -0.000029878905
-0.367500 -0.000090001695 -0.000060001130 -0.000030000565
-0.367000 -0.000090362647 -0.000060241765 -0.000030120882
-0.366500 -0.000090719559 -0.000060479706 -0.000030239853
-0.366000 -0.000091072418 -0.000060714945 -0.000030357473
-0.365500 -0.000091421212 -0.000060947475 -0.000030473737
-0.365000 -0.000091765931 -0.000061177287 -0.000030588644
-0.364500 -0.000092106560 -0.000061404373 -0.000030702187
-0.364000 -0.000092443089 -0.000061628726 -0.000030814363
-0.363500 -0.000092775505 -0.000061850337 -0.000030925168
-0.363000 -0.000093103797 -0.000062069198 -0.000031034599
-0.362500 -0.000093427952 -0.000062285301 -0.000031142651
-0.362000 -0.000093747958 -0.000062498639 -0.000031249319
-0.361500 -0.000094063803 -0.000062709202 -0.000031354601
-0.361000 -0.000094375475 -0.000062916983 -0.000031458492
-0.360500 -0.000094682961 -0.000063121974 -0.000031560987
-0.360000 -0.000094986250 -0.000063324166 -0.000031662083
-0.359500 -0.000095285328 -0.000063523552 -0.000031761776
-0.359000 -0.000095580185 -0.000063720123 -0.000031860062
-0.358500 -0.000095870807 -0.000063913872 -0.000031956936
-0.358000 -0.000096157183 -0.000064104789 -0.000032052394
-0.357500 -0.000096439300 -0.000064292866 -0.000032146433
-0.357000 -0.000096717145 -0.000064478097 -0.000032239048
-0.356500 -0.000096990707 -0.000064660471 -0.000032330236
-0.356000 -0.000097259972 -0.000064839982 -0.000032419991
-0.355500 -0.000097524929 -0.000065016620 -0.000032508310
-0.355000 -0.000097785566 -0.000065190377 -0.000032595189
-0.354500 -0.000098041869 -0.000065361246 -0.000032680623
-0.354000 -0.000098293826 -0.000065529217 -0.000032764609
-0.353500 -0.000098541425 -0.000065694283 -0.000032847142
-0.353000 -0.000098784653 -0.000065856435 -0.000032928218
-0.352500 -0.000099023498 -0.000066015665 -0.000033007833
-0.352000 -0.000099257946 -0.000066171964 -0.000033085982
-0.351500 -0.000099487987 -0.000066325325 -0.000033162662
-0.351000 -0.000099713606 -0.000066475738 -0.000033237869
-0.350500 -0.000099934792 -0.000066623195 -0.000033311597
-0.350000 -0.000100151531 -0.000066767688 -0.000033383844
-0.349500 -0.000100363812 -0.000066909208 -0.000033454604
-0.349000 -0.000100571621 -0.000067047747 -0.000033523874
-0.348500 -0.000100774945 -0.000067183297 -0.000033591648
-0.348000 -0.000100973773 -0.000067315848 -0.000033657924
-0.347500 -0.000101168090 -0.000067445393 -0.000033722697
-0.347000 -0.000101357885 -0.000067571923 -0.000033785962
-0.346500 -0.000101543145 -0.000067695430 -0.000033847715
-0.346000 -0.000101723856 -0.000067815904 -0.000033907952
-0.345500 -0.000101900006 -0.000067933338 -0.000033966669
-0.345000 -0.000102071583 -0.000068047722 -0.000034023861
-0.344500 -0.000102238572 -0.000068159048 -0.000034079524
-0.344000 -0.000102400962 -0.000068267308 -0.000034133654
-0.343500 -0.000102558739 -0.000068372493 -0.000034186246
-0.343000 -0.000102711891 -0.000068474594 -0.000034237297
-0.342500 -0.000102860404 -0.000068573603 -0.000034286801
-0.342000 -0.000103004266 -0.000068669511 -0.000034334755
-0.341500 -0.000103143463 -0.000068762309 -0.000034381154
-0.341000 -0.000103277983 -0.000068851988 -0.000034425994
-0.340500 -0.000103407811 -0.000068938541 -0.000034469270
-0.340000 -0.000103532937 -0.000069021958 -0.000034510979
-0.339500 -0.000103653345 -0.000069102230 -0.000034551115
-0.339000 -0.000103769023 -0.000069179349 -0.000034589674
-0.338500 -0.000103879959 -0.000069253306 -0.000034626653
-0.338000 -0.000103986138 -0.000069324092 -0.000034662046
-0.337500 -0.000104087547 -0.000069391698 -0.000034695849
-0.337000 -0.000104184174 -0.000069456116 -0.000034728058
-0.336500 -0.000104276005 -0.000069517337 -0.000034758668
-0.336000 -0.000104363027 -0.000069575351 -0.000034787676
-0.335500 -0.000104445226 -0.000069630151 -0.000034815075
-0.335000 -0.000104522590 -0.000069681727 -0.000034840863
-0.334500 -0.000104595104 -0.000069730070 -0.000034865035
-0.334000 -0.000104662756 -0.000069775171 -0.000034887585
-0.333500 -0.000104725533 -0.000069817022 -0.000034908511
-0.333000 -0.000104783420 -0.000069855613 -0.000034927807
-0.332500 -0.000104836404 -0.000069890936 -0.000034945468
-0.332000 -0.000104884473 -0.000069922982 -0.000034961491
-0.331500 -0.000104927611 -0.000069951741 -0.000034975870
-0.331000 -0.000104965807 -0.000069977205 -0.000034988602
-0.330500 -0.000104999046 -0.000069999364 -0.000034999682
-0.330000 -0.000105027316 -0.000070018210 -0.000035009105
-0.329500 -0.000105050601 -0.000070033734 -0.000035016867
-0.329000 -0.000105068890 -0.000070045926 -0.000035022963
-0.328500 -0.000105082167 -0.000070054778 -0.000035027389
-0.328000 -0.000105090420 -0.000070060280 -0.000035030140
-0.327500 -0.000105093636 -0.000070062424 -0.000035031212
-0.327000 -0.000105091799 -0.000070061199 -0.000035030600
-0.326500 -0.000105084897 -0.000070056598 -0.000035028299
-0.326000 -0.000105072916 -0.000070048611 -0.000035024305
-0.325500 -0.000105055842 -0.000070037228 -0.000035018614
-0.325000 -0.000105033661 -0.000070022441 -0.000035011220
-0.324500 -0.000105006360 -0.000070004240 -0.000035002120
-0.324000 -0.000104973925 -0.000069982616 -0.000034991308
-0.323500 -0.000104936341 -0.000069957561 -0.000034978780
-0.323000 -0.000104893596 -0.000069929064 -0.000034964532
-0.322500 -0.000104845675 -0.000069897117 -0.000034948558
-0.322000 -0.000104792564 -0.000069861710 -0.000034930855
-0.321500 -0.000104734250 -0.000069822833 -0.000034911417
-0.321000 -0.000104670718 -0.000069780479 -0.000034890239
-0.320500 -0.000104601955 -0.000069734636 -0.000034867318
-0.320000 -0.000104527946 -0.000069685297 -0.000034842649
-0.319500 -0.000104448677 -0.000069632452 -0.000034816226
-0.319000 -0.000104364135 -0.000069576090 -0.000034788045
-0.318500 -0.000104274306 -0.000069516204 -0.000034758102
-0.318000 -0.000104179174 -0.000069452783 -0.000034726391
-0.317500 -0.000104078727 -0.000069385818 -0.000034692909
-0.317000 -0.000103972950 -0.000069315300 -0.000034657650
-0.316500 -0.000103861829 -0.000069241219 -0.000034620610
-0.316000 -0.000103745349 -0.000069163566 -0.000034581783
-0.315500 -0.000103623497 -0.000069082331 -0.000034541166
-0.315000 -0.000103496258 -0.000068997506 -0.000034498753
-0.314500 -0.000103363619 -0.000068909079 -0.000034454540
-0.314000 -0.000103225564 -0.000068817043 -0.000034408521
-0.313500 -0.000103082079 -0.000068721386 -0.000034360693
-0.313000 -0.000102933151 -0.000068622101 -0.000034311050
-0.312500 -0.000102778764 -0.000068519176 -0.000034259588
-0.312000 -0.000102618905 -0.000068412604 -0.000034206302
-0.311500 -0.000102453559 -0.000068302373 -0.000034151186
-0.311000 -0.000102282712 -0.000068188475 -0.000034094237
-0.310500 -0.000102106349 -0.000068070899 -0.000034035450
-0.310000 -0.000101924455 -0.000067949637 -0.000033974818
-0.309500 -0.000101737017 -0.000067824678 -0.000033912339
-0.309000 -0.000101544019 -0.000067696013 -0.000033848006
-0.308500 -0.000101345448 -0.000067563632 -0.000033781816
-0.308000 -0.000101141288 -0.000067427525 -0.000033713763
-0.307500 -0.000100931526 -0.000067287684 -0.000033643842
-0.307000 -0.000100716145 -0.000067144097 -0.000033572048
-0.306500 -0.000100495133 -0.000066996755 -0.000033498378
-0.306000 -0.000100268474 -0.000066845649 -0.000033422825
-0.305500 -0.000100036153 -0.000066690769 -0.000033345384
-0.305000 -0.000099798156 -0.000066532104 -0.000033266052
-0.304500 -0.000099554468 -0.000066369646 -0.000033184823
-0.304000 -0.000099305075 -0.000066203383 -0.000033101692
-0.303500 -0.000099049961 -0.000066033307 -0.000033016654
-0.303000 -0.000098789112 -0.000065859408 -0.000032929704
-0.302500 -0.000098522513 -0.000065681675 -0.000032840838
-0.302000 -0.000098250148 -0.000065500099 -0.000032750049
-0.301500 -0.000097972005 -0.000065314670 -0.000032657335
-0.301000 -0.000097688066 -0.000065125377 -0.000032562689
-0.300500 -0.000097398318 -0.000064932212 -0.000032466106
-0.300000 -0.000097102745 -0.000064735163 -0.000032367582
-0.299500 -0.000096801333 -0.000064534222 -0.000032267111
-0.299000 -0.000096494066 -0.000064329377 -0.000032164689
-0.298500 -0.000096180930 -0.000064120620 -0.000032060310
-0.298000 -0.000095861909 -0.000063907940 -0.000031953970
-0.297500 -0.000095536989 -0.000063691326 -0.000031845663
-0.297000 -0.000095206154 -0.000063470769 -0.000031735385
-0.296500 -0.000094869389 -0.000063246259 -0.000031623130
-0.296000 -0.000094526679 -0.000063017786 -0.000031508893
-0.295500 -0.000094178010 -0.000062785340 -0.000031392670
-0.295000 -0.000093823364 -0.000062548910 -0.000031274455
-0.294500 -0.000093462729 -0.000062308486 -0.000031154243
-0.294000 -0.000093096087 -0.000062064058 -0.000031032029
-0.293500 -0.000092723425 -0.000061815617 -0.000030907808
-0.293000 -0.000092344727 -0.000061563151 -0.000030781576
-0.292500 -0.000091959976 -0.000061306651 -0.000030653325
-0.292000 -0.000091569159 -0.000061046106 -0.000030523053
-0.291500 -0.000091172260 -0.000060781507 -0.000030390753
-0.291000 -0.000090769263 -0.000060512842 -0.000030256421
-0.290500 -0.000090360153 -0.000060240102 -0.000030120051
-0.290000 -0.000089944915 -0.000059963276 -0.000029981638
-0.289500 -0.000089523532 -0.000059682355 -0.000029841177
-0.289000 -0.000089095990 -0.000059397327 -0.000029698663
-0.288500 -0.000088662274 -0.000059108182 -0.000029554091
-0.288000 -0.000088222366 -0.000058814911 -0.000029407455
-0.287500 -0.000087776253 -0.000058517502 -0.000029258751
-0.287000 -0.000087323918 -0.000058215946 -0.000029107973
-0.286500 -0.000086865346 -0.000057910231 -0.000028955115
-0.286000 -0.000086400522 -0.000057600348 -0.000028800174
-0.285500 -0.000085929428 -0.000057286286 -0.000028643143
-0.285000 -0.000085452051 -0.000056968034 -0.000028484017
-0.284500 -0.000084968374 -0.000056645583 -0.000028322791
-0.284000 -0.000084478381 -0.000056318921 -0.000028159460
-0.283500 -0.000083982057 -0.000055988038 -0.000027994019
-0.283000 -0.000083479386 -0.000055652924 -0.000027826462
-0.282500 -0.000082970352 -0.000055313568 -0.000027656784
-0.282000 -0.000082454939 -0.000054969959 -0.000027484980
-0.281500 -0.000081933131 -0.000054622087 -0.000027311044
-0.281000 -0.000081404913 -0.000054269942 -0.000027134971
-0.280500 -0.000080870269 -0.000053913513 -0.000026956756
-0.280000 -0.000080329182 -0.000053552788 -0.000026776394
-0.279500 -0.000079781637 -0.000053187758 -0.000026593879
-0.279000 -0.000079227618 -0.000052818412 -0.000026409206
-0.278500 -0.000078667109 -0.000052444739 -0.000026222370
-0.278000 -0.000078100093 -0.000052066729 -0.000026033364
-0.277500 -0.000077526555 -0.000051684370 -0.000025842185
-0.277000 -0.000076946479 -0.000051297652 -0.000025648826
-0.276500 -0.000076359848 -0.000050906565 -0.000025453283
-0.276000 -0.000075766646 -0.000050511097 -0.000025255549
-0.275500 -0.000075166858 -0.000050111238 -0.000025055619
-0.275000 -0.000074560466 -0.000049706977 -0.000024853489
-0.274500 -0.000073947456 -0.000049298304 -0.000024649152
-0.274000 -0.000073327810 -0.000048885206 -0.000024442603
-0.273500 -0.000072701512 -0.000048467675 -0.000024233837
-0.273000 -0.000072068546 -0.000048045697 -0.000024022849
-0.272500 -0.000071428896 -0.000047619264 -0.000023809632
-0.272000 -0.000070782546 -0.000047188364 -0.000023594182
-0.271500 -0.000070129478 -0.000046752985 -0.000023376493
-0.271000 -0.000069469677 -0.000046313118 -0.000023156559
-0.270500 -0.000068803126 -0.000045868751 -0.000022934375
-0.270000 -0.000068129809 -0.000045419873 -0.000022709936
-0.269500 -0.000067449710 -0.000044966473 -0.000022483237
-0.269000 -0.000066762811 -0.000044508541 -0.000022254270
-0.268500 -0.000066069097 -0.000044046064 -0.000022023032
-0.268000 -0.000065368550 -0.000043579033 -0.000021789517
-0.267500 -0.000064661155 -0.000043107436 -0.000021553718
-0.267000 -0.000063946894 -0.000042631262 -0.000021315631
-0.266500 -0.000063225751 -0.000042150501 -0.000021075250
-0.266000 -0.000062497709 -0.000041665140 -0.000020832570
-0.265500 -0.000061762753 -0.000041175168 -0.000020587584
-0.265000 -0.000061020864 -0.000040680576 -0.000020340288
-0.264500 -0.000060272026 -0.000040181351 -0.000020090675
-0.264000 -0.000059516223 -0.000039677482 -0.000019838741
-0.263500 -0.000058753438 -0.000039168959 -0.000019584479
-0.263000 -0.000057983654 -0.000038655769 -0.000019327885
-0.262500 -0.000057206853 -0.000038137902 -0.000019068951
-0.262000 -0.000056423021 -0.000037615347 -0.000018807674
-0.261500 -0.000055632138 -0.000037088092 -0.000018544046
-0.261000 -0.000054834189 -0.000036556126 -0.000018278063
-0.260500 -0.000054029157 -0.000036019438 -0.000018009719
-0.260000 -0.000053217024 -0.000035478016 -0.000017739008
-0.259500 -0.000052397774 -0.000034931849 -0.000017465925
-0.259000 -0.000051571389 -0.000034380926 -0.000017190463
-0.258500 -0.000050737853 -0.000033825235 -0.000016912618
-0.258000 -0.000049897149 -0.000033264766 -0.000016632383
-0.257500 -0.000049049259 -0.000032699506 -0.000016349753
-0.257000 -0.000048194166 -0.000032129444 -0.000016064722
-0.256500 -0.000047331853 -0.000031554569 -0.000015777284
-0.256000 -0.000046462304 -0.000030974869 -0.000015487435
-0.255500 -0.000045585500 -0.000030390333 -0.000015195167
-0.255000 -0.000044701425 -0.000029800950 -0.000014900475
-0.254500 -0.000043810061 -0.000029206708 -0.000014603354
-0.254000 -0.000042911392 -0.000028607594 -0.000014303797
-0.253500 -0.000042005399 -0.000028003599 -0.000014001800
-0.253000 -0.000041092066 -0.000027394710 -0.000013697355
-0.252500 -0.000040171374 -0.000026780916 -0.000013390458
-0.252000 -0.000039243308 -0.000026162205 -0.000013081103
-0.251500 -0.000038307849 -0.000025538566 -0.000012769283
-0.251000 -0.000037364980 -0.000024909986 -0.000012454993
-0.250500 -0.000036414683 -0.000024276455 -0.000012138228
-0.250000 -0.000035456941 -0.000023637961 -0.000011818980
-0.249500 -0.000034491737 -0.000022994491 -0.000011497246
-0.249000 -0.000033519052 -0.000022346035 -0.000011173017
-0.248500 -0.000032538870 -0.000021692580 -0.000010846290
-0.248000 -0.000031551173 -0.000021034115 -0.000010517058
-0.247500 -0.000030555943 -0.000020370629 -0.000010185314
-0.247000 -0.000029553162 -0.000019702108 -0.000009851054
-0.246500 -0.000028542813 -0.000019028542 -0.000009514271
-0.246000 -0.000027524879 -0.000018349919 -0.000009174960
-0.245500 -0.000026499341 -0.000017666227 -0.000008833114
-0.245000 -0.000025466181 -0.000016977454 -0.000008488727
-0.244500 -0.000024425383 -0.000016283588 -0.000008141794
-0.244000 -0.000023376927 -0.000015584618 -0.000007792309
-0.243500 -0.000022320797 -0.000014880531 -0.000007440266
-0.243000 -0.000021256974 -0.000014171316 -0.000007085658
-0.242500 -0.000020185440 -0.000013456960 -0.000006728480
-0.242000 -0.000019106179 -0.000012737452 -0.000006368726
-0.241500 -0.000018019170 -0.000012012780 -0.000006006390
-0.241000 -0.000016924398 -0.000011282932 -0.000005641466
-0.240500 -0.000015821843 -0.000010547896 -0.000005273948
-0.240000 -0.000014711488 -0.000009807659 -0.000004903829
-0.239500 -0.000013593315 -0.000009062210 -0.000004531105
-0.239000 -0.000012467305 -0.000008311537 -0.000004155768
-0.238500 -0.000011333441 -0.000007555627 -0.000003777814
-0.238000 -0.000010191703 -0.000006794469 -0.000003397234
-0.237500 -0.000009042076 -0.000006028050 -0.000003014025
-0.237000 -0.000007884539 -0.000005256359 -0.000002628180
-0.236500 -0.000006719074 -0.000004479383 -0.000002239691
-0.236000 -0.000005545665 -0.000003697110 -0.000001848555
-0.235500 -0.000004364292 -0.000002909528 -0.000001454764
-0.235000 -0.000003174936 -0.000002116624 -0.000001058312
-0.234500 -0.000001977580 -0.000001318387 -0.000000659193
-0.234000 -0.000000772206 -0.000000514804 -0.000000257402
-0.233681 0.000000000000 0.000000000000 0.000000000000
-0.233500 0.000000441205 0.000000294137 0.000000147068
-0.233000 0.000001662672 0.000001108448 0.000000554224
-0.232500 0.000002892213 0.000001928142 0.000000964071
-0.232000 0.000004129846 0.000002753231 0.000001376615
-0.231500 0.000005375590 0.000003583727 0.000001791863
-0.231000 0.000006629464 0.000004419643 0.000002209821
-0.230500 0.000007891485 0.000005260990 0.000002630495
-0.230000 0.000009161673 0.000006107782 0.000003053891
-0.229500 0.000010440046 0.000006960030 0.000003480015
-0.229000 0.000011726622 0.000007817748 0.000003908874
-0.228500 0.000013021421 0.000008680947 0.000004340474
-0.228000 0.000014324461 0.000009549640 0.000004774820
-0.227500 0.000015635760 0.000010423840 0.000005211920
-0.227000 0.000016955338 0.000011303559 0.000005651779
-0.226500 0.000018283213 0.000012188809 0.000006094404
-0.226000 0.000019619405 0.000013079603 0.000006539802
-0.225500 0.000020963931 0.000013975954 0.000006987977
-0.225000 0.000022316810 0.000014877873 0.000007438937
-0.224500 0.000023678062 0.000015785375 0.000007892687
-0.224000 0.000025047706 0.000016698471 0.000008349235
-0.223500 0.000026425760 0.000017617173 0.000008808587
-0.223000 0.000027812243 0.000018541495 0.000009270748
-0.222500 0.000029207175 0.000019471450 0.000009735725
-0.222000 0.000030610574 0.000020407049 0.000010203525
-0.221500 0.000032022459 0.000021348306 0.000010674153
-0.221000 0.000033442849 0.000022295233 0.000011147616
-0.220500 0.000034871765 0.000023247843 0.000011623922
-0.220000 0.000036309223 0.000024206149 0.000012103074
-0.219500 0.000037755245 0.000025170163 0.000012585082
-0.219000 0.000039209848 0.000026139899 0.000013069949
-0.218500 0.000040673053 0.000027115369 0.000013557684
-0.218000 0.000042144878 0.000028096586 0.000014048293
-0.217500 0.000043625343 0.000029083562 0.000014541781
-0.217000 0.000045114467 0.000030076311 0.000015038156
-0.216500 0.000046612269 0.000031074846 0.000015537423
-0.216000 0.000048118769 0.000032079179 0.000016039590
-0.215500 0.000049633985 0.000033089324 0.000016544662
-0.215000 0.000051157939 0.000034105292 0.000017052646
-0.214500 0.000052690648 0.000035127098 0.000017563549
-0.214000 0.000054232132 0.000036154755 0.000018077377
-0.213500 0.000055782411 0.000037188274 0.000018594137
-0.213000 0.000057341505 0.000038227670 0.000019113835
-0.212500 0.000058909432 0.000039272955 0.000019636477
-0.212000 0.000060486213 0.000040324142 0.000020162071
-0.211500 0.000062071867 0.000041381244 0.000020690622
-0.211000 0.000063666413 0.000042444276 0.000021222138
-0.210500 0.000065269872 0.000043513248 0.000021756624
-0.210000 0.000066882263 0.000044588175 0.000022294088
-0.209500 0.000068503606 0.000045669071 0.000022834535
-0.209000 0.000070133920 0.000046755947 0.000023377973
-0.208500 0.000071773226 0.000047848817 0.000023924409
-0.208000 0.000073421542 0.000048947695 0.000024473847
-0.207500 0.000075078890 0.000050052593 0.000025026297
-0.207000 0.000076745288 0.000051163526 0.000025581763
-0.206500 0.000078420757 0.000052280505 0.000026140252
-0.206000 0.000080105317 0.000053403545 0.000026701772
-0.205500 0.000081798987 0.000054532658 0.000027266329
-0.205000 0.000083501788 0.000055667858 0.000027833929
-0.204500 0.000085213739 0.000056809159 0.000028404580
-0.204000 0.000086934861 0.000057956574 0.000028978287
-0.203500 0.000088665173 0.000059110115 0.000029555058
-0.203000 0.000090404696 0.000060269797 0.000030134899
-0.202500 0.000092153450 0.000061435633 0.000030717817
-0.202000 0.000093911455 0.000062607637 0.000031303818
-0.201500 0.000095678731 0.000063785821 0.000031892910
-0.201000 0.000097455298 0.000064970199 0.000032485099
-0.200500 0.000099241177 0.000066160785 0.000033080392
-0.200000 0.000101036388 0.000067357592 0.000033678796
-0.199500 0.000102840951 0.000068560634 0.000034280317
-0.199000 0.000104654887 0.000069769924 0.000034884962
-0.198500 0.000106478215 0.000070985477 0.000035492738
-0.198000 0.000108310957 0.000072207304 0.000036103652
-0.197500 0.000110153132 0.000073435421 0.000036717711
-0.197000 0.000112004761 0.000074669841 0.000037334920
-0.196500 0.000113865865 0.000075910577 0.000037955288
-0.196000 0.000115736464 0.000077157643 0.000038578821
-0.195500 0.000117616578 0.000078411052 0.000039205526
-0.195000 0.000119506229 0.000079670819 0.000039835410
-0.194500 0.000121405436 0.000080936958 0.000040468479
-0.194000 0.000123314221 0.000082209481 0.000041104740
-0.193500 0.000125232604 0.000083488402 0.000041744201
-0.193000 0.000127160605 0.000084773736 0.000042386868
-0.192500 0.000129098245 0.000086065497 0.000043032748
-0.192000 0.000131045546 0.000087363697 0.000043681849
-0.191500 0.000133002527 0.000088668352 0.000044334176
-0.191000 0.000134969211 0.000089979474 0.000044989737
-0.190500 0.000136945616 0.000091297077 0.000045648539
-0.190000 0.000138931765 0.000092621177 0.000046310588
-0.189500 0.000140927678 0.000093951785 0.000046975893
-0.189000 0.000142933376 0.000095288918 0.000047644459
-0.188500 0.000144948880 0.000096632587 0.000048316293
-0.188000 0.000146974212 0.000097982808 0.000048991404
-0.187500 0.000149009391 0.000099339594 0.000049669797
-0.187000 0.000151054439 0.000100702959 0.000050351480
-0.186500 0.000153109377 0.000102072918 0.000051036459
-0.186000 0.000155174227 0.000103449485 0.000051724742
-0.185500 0.000157249009 0.000104832672 0.000052416336
-0.185000 0.000159333744 0.000106222496 0.000053111248
-0.184500 0.000161428454 0.000107618969 0.000053809485
-0.184000 0.000163533159 0.000109022106 0.000054511053
-0.183500 0.000165647882 0.000110431921 0.000055215961
-0.183000 0.000167772643 0.000111848429 0.000055924214
-0.182500 0.000169907463 0.000113271642 0.000056635821
-0.182000 0.000172052365 0.000114701577 0.000057350788
-0.181500 0.000174207369 0.000116138246 0.000058069123
-0.181000 0.000176372496 0.000117581664 0.000058790832
-0.180500 0.000178547769 0.000119031846 0.000059515923
-0.180000 0.000180733208 0.000120488805 0.000060244403
-0.179500 0.000182928835 0.000121952557 0.000060976278
-0.179000 0.000185134672 0.000123423114 0.000061711557
-0.178500 0.000187350739 0.000124900493 0.000062450246
-0.178000 0.000189577060 0.000126384706 0.000063192353
-0.177500 0.000191813654 0.000127875769 0.000063937885
-0.177000 0.000194060544 0.000129373696 0.000064686848
-0.176500 0.000196317752 0.000130878502 0.000065439251
-0.176000 0.000198585299 0.000132390200 0.000066195100
-0.175500 0.000200863207 0.000133908805 0.000066954402
-0.175000 0.000203151498 0.000135434332 0.000067717166
-0.174500 0.000205450193 0.000136966795 0.000068483398
-0.174000 0.000207759314 0.000138506209 0.000069253105
-0.173500 0.000210078883 0.000140052589 0.000070026294
-0.173000 0.000212408922 0.000141605948 0.000070802974
-0.172500 0.000214749453 0.000143166302 0.000071583151
-0.172000 0.000217100497 0.000144733665 0.000072366832
-0.171500 0.000219462078 0.000146308052 0.000073154026
-0.171000 0.000221834216 0.000147889477 0.000073944739
-0.170500 0.000224216933 0.000149477956 0.000074738978
-0.170000 0.000226610253 0.000151073502 0.000075536751
-0.169500 0.000229014196 0.000152676131 0.000076338065
-0.169000 0.000231428785 0.000154285857 0.000077142928
-0.168500 0.000233854042 0.000155902695 0.000077951347
-0.168000 0.000236289990 0.000157526660 0.000078763330
-0.167500 0.000238736650 0.000159157767 0.000079578883
-0.167000 0.000241194045 0.000160796030 0.000080398015
-0.166500 0.000243662196 0.000162441464 0.000081220732
-0.166000 0.000246141127 0.000164094085 0.000082047042
-0.165500 0.000248630859 0.000165753906 0.000082876953
-0.165000 0.000251131415 0.000167420944 0.000083710472
-0.164500 0.000253642818 0.000169095212 0.000084547606
-0.164000 0.000256165089 0.000170776726 0.000085388363
-0.163500 0.000258698252 0.000172465501 0.000086232751
-0.163000 0.000261242327 0.000174161552 0.000087080776
-0.162500 0.000263797340 0.000175864893 0.000087932447
-0.162000 0.000266363310 0.000177575540 0.000088787770
-0.161500 0.000268940262 0.000179293508 0.000089646754
-0.161000 0.000271528218 0.000181018812 0.000090509406
-0.160500 0.000274127201 0.000182751467 0.000091375734
-0.160000 0.000276737232 0.000184491488 0.000092245744
-0.159500 0.000279358335 0.000186238890 0.000093119445
-0.159000 0.000281990533 0.000187993689 0.000093996844
-0.158500 0.000284633848 0.000189755899 0.000094877949
-0.158000 0.000287288303 0.000191525535 0.000095762768
-0.157500 0.000289953921 0.000193302614 0.000096651307
-0.157000 0.000292630725 0.000195087150 0.000097543575
-0.156500 0.000295318737 0.000196879158 0.000098439579
-0.156000 0.000298017981 0.000198678654 0.000099339327
-0.155500 0.000300728480 0.000200485653 0.000100242827
-0.155000 0.000303450256 0.000202300170 0.000101150085
-0.154500 0.000306183332 0.000204122221 0.000102061111
-0.154000 0.000308927731 0.000205951821 0.000102975910
-0.153500 0.000311683478 0.000207788985 0.000103894493
-0.153000 0.000314450594 0.000209633729 0.000104816865
-0.152500 0.000317229102 0.000211486068 0.000105743034
-0.152000 0.000320019027 0.000213346018 0.000106673009
-0.151500 0.000322820390 0.000215213594 0.000107606797
-0.151000 0.000325633216 0.000217088811 0.000108544405
-0.150500 0.000328457528 0.000218971685 0.000109485843
-0.150000 0.000331293348 0.000220862232 0.000110431116
-0.149500 0.000334140701 0.000222760467 0.000111380234
-0.149000 0.000336999609 0.000224666406 0.000112333203
-0.148500 0.000339870096 0.000226580064 0.000113290032
-0.148000 0.000342752185 0.000228501457 0.000114250728
-0.147500 0.000345645900 0.000230430600 0.000115215300
-0.147000 0.000348551264 0.000232367509 0.000116183755
-0.146500 0.000351468301 0.000234312201 0.000117156100
-0.146000 0.000354397034 0.000236264689 0.000118132345
-0.145500 0.000357337487 0.000238224991 0.000119112496
-0.145000 0.000360289683 0.000240193122 0.000120096561
-0.144500 0.000363253647 0.000242169098 0.000121084549
-0.144000 0.000366229401 0.000244152934 0.000122076467
-0.143500 0.000369216969 0.000246144646 0.000123072323
-0.143000 0.000372216376 0.000248144250 0.000124072125
-0.142500 0.000375227644 0.000250151763 0.000125075881
-0.142000 0.000378250798 0.000252167199 0.000126083599
-0.141500 0.000381285862 0.000254190574 0.000127095287
-0.141000 0.000384332858 0.000256221906 0.000128110953
-0.140500 0.000387391812 0.000258261208 0.000129130604
-0.140000 0.000390462748 0.000260308498 0.000130154249
-0.139500 0.000393545688 0.000262363792 0.000131181896
-0.139000 0.000396640657 0.000264427105 0.000132213552
-0.138500 0.000399747679 0.000266498453 0.000133249226
-0.138000 0.000402866779 0.000268577852 0.000134288926
-0.137500 0.000405997979 0.000270665319 0.000135332660
-0.137000 0.000409141305 0.000272760870 0.000136380435
-0.136500 0.000412296780 0.000274864520 0.000137432260
-0.136000 0.000415464429 0.000276976286 0.000138488143
-0.135500 0.000418644275 0.000279096183 0.000139548092
-0.135000 0.000421836343 0.000281224229 0.000140612114
-0.134500 0.000425040658 0.000283360439 0.000141680219
-0.134000 0.000428257243 0.000285504829 0.000142752414
-0.133500 0.000431486124 0.000287657416 0.000143828708
-0.133000 0.000434727323 0.000289818215 0.000144909108
-0.132500 0.000437980866 0.000291987244 0.000145993622
-0.132000 0.000441246777 0.000294164518 0.000147082259
-0.131500 0.000444525081 0.000296350054 0.000148175027
-0.131000 0.000447815801 0.000298543868 0.000149271934
-0.130500 0.000451118963 0.000300745976 0.000150372988
-0.130000 0.000454434592 0.000302956394 0.000151478197
-0.129500 0.000457762710 0.000305175140 0.000152587570
-0.129000 0.000461103345 0.000307402230 0.000153701115
-0.128500 0.000464456519 0.000309637679 0.000154818840
-0.128000 0.000467822257 0.000311881505 0.000155940752
-0.127500 0.000471200585 0.000314133724 0.000157066862
-0.127000 0.000474591527 0.000316394352 0.000158197176
-0.126500 0.000477995108 0.000318663406 0.000159331703
-0.126000 0.000481411353 0.000320940902 0.000160470451
-0.125500 0.000484840286 0.000323226857 0.000161613429
-0.125000 0.000488281933 0.000325521288 0.000162760644
-0.124500 0.000491736317 0.000327824212 0.000163912106
-0.124000 0.000495203465 0.000330135644 0.000165067822
-0.123500 0.000498683401 0.000332455601 0.000166227800
-0.123000 0.000502176151 0.000334784101 0.000167392050
-0.122500 0.000505681739 0.000337121159 0.000168560580
-0.122000 0.000509200190 0.000339466793 0.000169733397
-0.121500 0.000512731529 0.000341821019 0.000170910510
-0.121000 0.000516275782 0.000344183855 0.000172091927
-0.120500 0.000519832974 0.000346555316 0.000173277658
-0.120000 0.000523403129 0.000348935419 0.000174467710
-0.119500 0.000526986274 0.000351324183 0.000175662091
-0.119000 0.000530582433 0.000353721622 0.000176860811
-0.118500 0.000534191632 0.000356127755 0.000178063877
-0.118000 0.000537813896 0.000358542597 0.000179271299
-0.117500 0.000541449251 0.000360966167 0.000180483084
-0.117000 0.000545097721 0.000363398481 0.000181699240
-0.116500 0.000548759332 0.000365839555 0.000182919777
-0.116000 0.000552434111 0.000368289407 0.000184144704
-0.115500 0.000556122081 0.000370748054 0.000185374027
-0.115000 0.000559823269 0.000373215513 0.000186607756
-0.114500 0.000563537701 0.000375691800 0.000187845900
-0.114000 0.000567265401 0.000378176934 0.000189088467
-0.113500 0.000571006396 0.000380670931 0.000190335465
-0.113000 0.000574760711 0.000383173807 0.000191586904
-0.112500 0.000578528372 0.000385685581 0.000192842791
-0.112000 0.000582309405 0.000388206270 0.000194103135
-0.111500 0.000586103835 0.000390735890 0.000195367945
-0.111000 0.000589911688 0.000393274458 0.000196637229
-0.110500 0.000593732990 0.000395821993 0.000197910997
-0.110000 0.000597567767 0.000398378511 0.000199189256
-0.109500 0.000601416044 0.000400944029 0.000200472015
-0.109000 0.000605277849 0.000403518566 0.000201759283
-0.108500 0.000609153205 0.000406102137 0.000203051068
-0.108000 0.000613042141 0.000408694761 0.000204347380
-0.107500 0.000616944681 0.000411296454 0.000205648227
-0.107000 0.000620860852 0.000413907235 0.000206953617
-0.106500 0.000624790680 0.000416527120 0.000208263560
-0.106000 0.000628734190 0.000419156127 0.000209578063
-0.105500 0.000632691410 0.000421794273 0.000210897137
-0.105000 0.000636662365 0.000424441576 0.000212220788
-0.104500 0.000640647081 0.000427098054 0.000213549027
-0.104000 0.000644645585 0.000429763723 0.000214881862
-0.103500 0.000648657903 0.000432438602 0.000216219301
-0.103000 0.000652684061 0.000435122708 0.000217561354
-0.102500 0.000656724086 0.000437816058 0.000218908029
-0.102000 0.000660778005 0.000440518670 0.000220259335
-0.101500 0.000664845842 0.000443230561 0.000221615281
-0.101000 0.000668927626 0.000445951751 0.000222975875
-0.100500 0.000673023382 0.000448682255 0.000224341127
-0.100000 0.000677133137 0.000451422091 0.000225711046
-0.099500 0.000681256918 0.000454171278 0.000227085639
-0.099000 0.000685394750 0.000456929834 0.000228464917
-0.098500 0.000689546662 0.000459697775 0.000229848887
-0.098000 0.000693712679 0.000462475119 0.000231237560
-0.097500 0.000697892828 0.000465261885 0.000232630943
-0.097000 0.000702087136 0.000468058090 0.000234029045
-0.096500 0.000706295629 0.000470863753 0.000235431876
-0.096000 0.000710518335 0.000473678890 0.000236839445
-0.095500 0.000714755280 0.000476503520 0.000238251760
-0.095000 0.000719006491 0.000479337661 0.000239668830
-0.094500 0.000723271995 0.000482181330 0.000241090665
-0.094000 0.000727551819 0.000485034546 0.000242517273
-0.093500 0.000731845990 0.000487897327 0.000243948663
-0.093000 0.000736154534 0.000490769690 0.000245384845
-0.092500 0.000740477480 0.000493651653 0.000246825827
-0.092000 0.000744814853 0.000496543236 0.000248271618
-0.091500 0.000749166682 0.000499444455 0.000249722227
-0.091000 0.000753532993 0.000502355328 0.000251177664
-0.090500 0.000757913812 0.000505275875 0.000252637937
-0.090000 0.000762309169 0.000508206113 0.000254103056
-0.089500 0.000766719089 0.000511146059 0.000255573030
-0.089000 0.000771143600 0.000514095734 0.000257047867
-0.088500 0.000775582730 0.000517055153 0.000258527577
-0.088000 0.000780036505 0.000520024337 0.000260012168
-0.087500 0.000784504953 0.000523003302 0.000261501651
-0.087000 0.000788988102 0.000525992068 0.000262996034
-0.086500 0.000793485979 0.000528990652 0.000264495326
-0.086000 0.000797998610 0.000531999074 0.000265999537
-0.085500 0.000802526025 0.000535017350 0.000267508675
-0.085000 0.000807068250 0.000538045500 0.000269022750
-0.084500 0.000811625313 0.000541083542 0.000270541771
-0.084000 0.000816197242 0.000544131494 0.000272065747
-0.083500 0.000820784063 0.000547189376 0.000273594688
-0.083000 0.000825385806 0.000550257204 0.000275128602
-0.082500 0.000830002497 0.000553334998 0.000276667499
-0.082000 0.000834634164 0.000556422776 0.000278211388
-0.081500 0.000839280836 0.000559520557 0.000279760279
-0.081000 0.000843942539 0.000562628360 0.000281314180
-0.080500 0.000848619303 0.000565746202 0.000282873101
-0.080000 0.000853311153 0.000568874102 0.000284437051
-0.079500 0.000858018120 0.000572012080 0.000286006040
-0.079000 0.000862740230 0.000575160153 0.000287580077
-0.078500 0.000867477511 0.000578318341 0.000289159170
-0.078000 0.000872229992 0.000581486661 0.000290743331
-0.077500 0.000876997700 0.000584665133 0.000292332567
-0.077000 0.000881780664 0.000587853776 0.000293926888
-0.076500 0.000886578912 0.000591052608 0.000295526304
-0.076000 0.000891392471 0.000594261647 0.000297130824
-0.075500 0.000896221371 0.000597480914 0.000298740457
-0.075000 0.000901065639 0.000600710426 0.000300355213
-0.074500 0.000905925303 0.000603950202 0.000301975101
-0.074000 0.000910800393 0.000607200262 0.000303600131
-0.073500 0.000915690935 0.000610460624 0.000305230312
-0.073000 0.000920596959 0.000613731306 0.000306865653
-0.072500 0.000925518494 0.000617012329 0.000308506165
-0.072000 0.000930455566 0.000620303711 0.000310151855
-0.071500 0.000935408205 0.000623605470 0.000311802735
-0.071000 0.000940376440 0.000626917627 0.000313458813
-0.070500 0.000945360299 0.000630240199 0.000315120100
-0.070000 0.000950359810 0.000633573206 0.000316786603
-0.069500 0.000955375002 0.000636916668 0.000318458334
-0.069000 0.000960405903 0.000640270602 0.000320135301
-0.068500 0.000965452543 0.000643635029 0.000321817514
-0.068000 0.000970514951 0.000647009967 0.000323504984
-0.067500 0.000975593154 0.000650395436 0.000325197718
-0.067000 0.000980687181 0.000653791454 0.000326895727
-0.066500 0.000985797062 0.000657198042 0.000328599021
-0.066000 0.000990922826 0.000660615217 0.000330307609
-0.065500 0.000996064500 0.000664043000 0.000332021500
-0.065000 0.001001222114 0.000667481410 0.000333740705
-0.064500 0.001006395698 0.000670930465 0.000335465233
-0.064000 0.001011585279 0.000674390186 0.000337195093
-0.063500 0.001016790888 0.000677860592 0.000338930296
-0.063000 0.001022012553 0.000681341702 0.000340670851
-0.062500 0.001027250302 0.000684833535 0.000342416767
-0.062000 0.001032504166 0.000688336111 0.000344168055
-0.061500 0.001037774174 0.000691849449 0.000345924725
-0.061000 0.001043060354 0.000695373569 0.000347686785
-0.060500 0.001048362736 0.000698908491 0.000349454245
-0.060000 0.001053681349 0.000702454233 0.000351227116
-0.059500 0.001059016223 0.000706010815 0.000353005408
-0.059000 0.001064367387 0.000709578258 0.000354789129
-0.058500 0.001069734869 0.000713156579 0.000356578290
-0.058000 0.001075118700 0.000716745800 0.000358372900
-0.057500 0.001080518910 0.000720345940 0.000360172970
-0.057000 0.001085935526 0.000723957018 0.000361978509
-0.056500 0.001091368580 0.000727579053 0.000363789527
-0.056000 0.001096818101 0.000731212067 0.000365606034
-0.055500 0.001102284117 0.000734856078 0.000367428039
-0.055000 0.001107766659 0.000738511106 0.000369255553
-0.054500 0.001113265757 0.000742177171 0.000371088586
-0.054000 0.001118781440 0.000745854293 0.000372927147
-0.053500 0.001124313737 0.000749542492 0.000374771246
-0.053000 0.001129862680 0.000753241786 0.000376620893
-0.052500 0.001135428296 0.000756952198 0.000378476099
-0.052000 0.001141010617 0.000760673745 0.000380336872
-0.051500 0.001146609672 0.000764406448 0.000382203224
-0.051000 0.001152225491 0.000768150327 0.000384075164
-0.050500 0.001157858104 0.000771905403 0.000385952701
-0.050000 0.001163507541 0.000775671694 0.000387835847
-0.049500 0.001169173831 0.000779449221 0.000389724610
-0.049000 0.001174857006 0.000783238004 0.000391619002
-0.048500 0.001180557094 0.000787038063 0.000393519031
-0.048000 0.001186274127 0.000790849418 0.000395424709
-0.047500 0.001192008134 0.000794672090 0.000397336045
-0.047000 0.001197759146 0.000798506097 0.000399253049
-0.046500 0.001203527192 0.000802351462 0.000401175731
-0.046000 0.001209312304 0.000806208202 0.000403104101
-0.045500 0.001215114510 0.000810076340 0.000405038170
-0.045000 0.001220933842 0.000813955895 0.000406977947
-0.044500 0.001226770330 0.000817846887 0.000408923443
-0.044000 0.001232624005 0.000821749336 0.000410874668
-0.043500 0.001238494896 0.000825663264 0.000412831632
-0.043000 0.001244383034 0.000829588689 0.000414794345
-0.042500 0.001250288450 0.000833525634 0.000416762817
-0.042000 0.001256211175 0.000837474117 0.000418737058
-0.041500 0.001262151238 0.000841434159 0.000420717079
-0.041000 0.001268108671 0.000845405781 0.000422702890
-0.040500 0.001274083504 0.000849389003 0.000424694501
-0.040000 0.001280075768 0.000853383845 0.000426691923
-0.039500 0.001286085493 0.000857390329 0.000428695164
-0.039000 0.001292112711 0.000861408474 0.000430704237
-0.038500 0.001298157452 0.000865438301 0.000432719151
-0.038000 0.001304219747 0.000869479831 0.000434739916
-0.037500 0.001310299626 0.000873533084 0.000436766542
-0.037000 0.001316397122 0.000877598081 0.000438799041
-0.036500 0.001322512264 0.000881674842 0.000440837421
-0.036000 0.001328645083 0.000885763389 0.000442881694
-0.035500 0.001334795611 0.000889863741 0.000444931870
-0.035000 0.001340963879 0.000893975919 0.000446987960
-0.034500 0.001347149918 0.000898099945 0.000449049973
-0.034000 0.001353353758 0.000902235839 0.000451117919
-0.033500 0.001359575431 0.000906383621 0.000453191810
-0.033000 0.001365814969 0.000910543313 0.000455271656
-0.032500 0.001372072402 0.000914714935 0.000457357467
-0.032000 0.001378347762 0.000918898508 0.000459449254
-0.031500 0.001384641080 0.000923094053 0.000461547027
-0.031000 0.001390952387 0.000927301591 0.000463650796
-0.030500 0.001397281714 0.000931521143 0.000465760571
-0.030000 0.001403629094 0.000935752729 0.000467876365
-0.029500 0.001409994557 0.000939996372 0.000469998186
-0.029000 0.001416378136 0.000944252091 0.000472126045
-0.028500 0.001422779861 0.000948519907 0.000474259954
-0.028000 0.001429199764 0.000952799842 0.000476399921
-0.027500 0.001435637876 0.000957091918 0.000478545959
-0.027000 0.001442094230 0.000961396154 0.000480698077
-0.026500 0.001448568857 0.000965712571 0.000482856286
-0.026000 0.001455061789 0.000970041192 0.000485020596
-0.025500 0.001461573057 0.000974382038 0.000487191019
-0.025000 0.001468102693 0.000978735128 0.000489367564
-0.024500 0.001474650729 0.000983100486 0.000491550243
-0.024000 0.001481217196 0.000987478131 0.000493739065
-0.023500 0.001487802128 0.000991868085 0.000495934043
-0.023000 0.001494405555 0.000996270370 0.000498135185
-0.022500 0.001501027509 0.001000685006 0.000500342503
-0.022000 0.001507668024 0.001005112016 0.000502556008
-0.021500 0.001514327129 0.001009551419 0.000504775710
-0.021000 0.001521004858 0.001014003239 0.000507001619
-0.020500 0.001527701243 0.001018467496 0.000509233748
-0.020000 0.001534416316 0.001022944211 0.000511472105
-0.019500 0.001541150109 0.001027433406 0.000513716703
-0.019000 0.001547902654 0.001031935102 0.000515967551
-0.018500 0.001554673983 0.001036449322 0.000518224661
-0.018000 0.001561464129 0.001040976086 0.000520488043
-0.017500 0.001568273124 0.001045515416 0.000522757708
-0.017000 0.001575101001 0.001050067334 0.000525033667
-0.016500 0.001581947791 0.001054631861 0.000527315930
-0.016000 0.001588813528 0.001059209018 0.000529604509
-0.015500 0.001595698243 0.001063798829 0.000531899414
-0.015000 0.001602601969 0.001068401313 0.000534200656
-0.014500 0.001609524739 0.001073016493 0.000536508246
-0.014000 0.001616466586 0.001077644390 0.000538822195
-0.013500 0.001623427541 0.001082285027 0.000541142514
-0.013000 0.001630407638 0.001086938425 0.000543469213
-0.012500 0.001637406909 0.001091604606 0.000545802303
-0.012000 0.001644425386 0.001096283591 0.000548141795
-0.011500 0.001651463104 0.001100975403 0.000550487701
-0.011000 0.001658520094 0.001105680063 0.000552840031
-0.010500 0.001665596389 0.001110397593 0.000555198796
-0.010000 0.001672692023 0.001115128015 0.000557564008
-0.009500 0.001679807028 0.001119871352 0.000559935676
-0.009000 0.001686941436 0.001124627624 0.000562313812
-0.008500 0.001694095282 0.001129396854 0.000564698427
-0.008000 0.001701268597 0.001134179065 0.000567089532
-0.007500 0.001708461416 0.001138974277 0.000569487139
-0.007000 0.001715673771 0.001143782514 0.000571891257
-0.006500 0.001722905695 0.001148603797 0.000574301898
-0.006000 0.001730157221 0.001153438148 0.000576719074
-0.005500 0.001737428383 0.001158285589 0.000579142794
-0.005000 0.001744719214 0.001163146143 0.000581573071
-0.004500 0.001752029748 0.001168019832 0.000584009916
-0.004000 0.001759360016 0.001172906677 0.000586453339
-0.003500 0.001766710053 0.001177806702 0.000588903351
-0.003000 0.001774079893 0.001182719929 0.000591359964
-0.002500 0.001781469568 0.001187646379 0.000593823189
-0.002000 0.001788879112 0.001192586075 0.000596293037
-0.001500 0.001796308559 0.001197539039 0.000598769520
-0.001000 0.001803757942 0.001202505295 0.000601252647
-0.000500 0.001811227294 0.001207484863 0.000603742431
0.000000 0.001818716650 0.001212477767 0.000606238883

